The Second LBA Calibrator Survey of southern compact extragalactic radio sources - LCS2

We present the second catalogue of accurate positions and correlated flux densities for 1100 compact extragalactic radio sources that were not observed before 2008 at high angular resolution. The catalogue spans the declination range -90 deg, -30 deg and was constructed from nineteen 24-hour VLBI observing sessions with the Australian Long Baseline Array at 8.3 GHz. The catalogue presents the final part of the program that was started in 2008. The goals of that campaign were 1) to extend the number of compact radio sources with precise coordinates and measure their correlated flux densities, which can be used for phase referencing VLBI and ALMA observations, geodetic VLBI, search for sources with significant offsets with respect to Gaia positions, and space navigation; 2) to extend the complete flux-limited sample of compact extragalactic sources to the Southern Hemisphere; and 3) to investigate the parsec-scale properties of sources from the high-frequency AT20G survey. The median uncertainty of the source positions is 3.5 mas. As a result of this VLBI campaign, the number of compact radio sources south of declination -40 deg which have measured VLBI correlated flux densities and positions known to milliarcsecond accuracy has increased by over a factor of 6.

==> datafile1.txt <==
LCS J0001-4155  2358-422  00 01 32.75494 -41 55 25.3367  215.1  92.3 -0.904    5   0.008  0.007 -1.0     0.001  0.002 -1.0
LCS J0002-6726  2359-677  00 02 15.19280 -67 26 53.4337   89.6  32.8  0.553    5   0.006  0.007 -1.0     0.001  0.001 -1.0
LCS J0002-5621  0000-566  00 02 53.46830 -56 21 10.7831   23.8   9.3  0.421    8   0.172  0.052  0.141   0.013  0.012  0.031
LCS J0003-5444  0000-550  00 03 10.63084 -54 44 55.9923   42.1  10.7 -0.112    9   0.006  0.006 -1.0     0.001  0.001 -1.0
LCS J0003-5247  0000-530  00 03 19.60042 -52 47 27.2834   39.0  18.5 -0.291    8   0.013  0.014 -1.0     0.002  0.002 -1.0
LCS J0004-4345  0001-440  00 04 07.25762 -43 45 10.1469    4.0   3.0  0.163   44   0.188  0.205  0.214   0.030  0.024  0.046
LCS J0004-5254  0001-531  00 04 14.01314 -52 54 58.7099    8.8   3.7  0.039   36   0.027  0.027  0.018   0.002  0.003  0.003
LCS J0006-4245  0003-430  00 06 19.73592 -42 45 18.5852    6.5   3.3  0.289   39   0.103  0.079  0.069   0.009  0.005  0.005
LCS J0007-6113  0004-614  00 07 20.58455 -61 13 07.0008    9.1   3.3  0.132   43   0.073  0.113  0.081   0.005  0.006  0.004
LCS J0008-4619  0006-466  00 08 37.54531 -46 19 40.8585    7.1   3.5  0.208   34   0.051  0.087  0.064   0.004  0.005  0.004
LCS J0009-6357  0007-642  00 09 37.50885 -63 57 33.8363    9.5   7.3  0.211   23   0.046  0.043  0.043   0.002  0.004  0.004
LCS J0011-8443  0009-850  00 11 45.90456 -84 43 20.0114   33.2   2.6  0.064   30   0.142  0.173  0.163   0.003  0.006  0.006
LCS J0011-8706  0010-873  00 11 51.47986 -87 06 25.4526   49.5   2.4 -0.030   70   0.101  0.101  0.104   0.005  0.006  0.007
LCS J0011-4105  0009-413  00 11 52.40320 -41 05 45.1667    5.2   2.8  0.273   42   0.166  0.207  0.152   0.009  0.009  0.006
LCS J0014-5022  0011-506  00 14 11.46236 -50 22 34.9549  114.3  34.9  0.006    6   0.006 -1.0   -1.0     0.001 -1.0   -1.0
LCS J0015-6157  0013-622  00 15 38.73446 -61 57 02.8653   27.4  26.6 -0.624    4   0.013  0.012  0.016   0.001  0.002  0.002
LCS J0019-8152  0017-821  00 19 20.64417 -81 52 51.4108   25.2   2.7 -0.282   51   0.027  0.037  0.040   0.003  0.004  0.006
LCS J0019-5641  0017-569  00 19 26.61186 -56 41 42.4583    3.8   2.6  0.070   52   0.094  0.104  0.089   0.006  0.009  0.009
LCS J0019-6253  0017-631  00 19 56.59656 -62 53 06.1605   11.8   9.3  0.094   17   0.036  0.032  0.034   0.002  0.003  0.003
LCS J0020-4847  0017-490  00 20 22.68913 -48 47 07.8188    5.2   5.9  0.030   20   0.171  0.144  0.156   0.014  0.018  0.035
LCS J0022-5153  0020-521  00 22 33.36430 -51 53 16.4141    4.0   2.7  0.090   51   0.105  0.065  0.065   0.007  0.006  0.008
LCS J0023-6506  0020-653  00 23 08.42235 -65 06 54.9677  134.0  34.8 -0.617    3   0.042  0.009 -1.0     0.002  0.002 -1.0
LCS J0024-6820  0021-686  00 24 06.72215 -68 20 54.5916    8.1   2.4 -0.058   52   0.235  0.223  0.199   0.008  0.009  0.008
LCS J0025-4803  0023-483  00 25 45.82191 -48 03 55.1037    5.9   2.9  0.240   37   0.092  0.156  0.163   0.008  0.007  0.006
LCS J0026-3512  0023-354  00 26 16.38707 -35 12 48.7931    8.8   8.5  0.088    9   0.084  0.093  0.054   0.004  0.004  0.004
LCS J0026-4818  0023-485  00 26 21.33431 -48 18 53.7095   35.5  24.0 -0.578   13   0.008  0.012 -1.0     0.001  0.002 -1.0
LCS J0028-7045  0026-710  00 28 41.56273 -70 45 15.9273    5.1   1.3  0.014   40   0.089  0.083  0.083   0.005  0.004  0.005
LCS J0030-4224  0027-426  00 30 17.49267 -42 24 46.4833    2.4   1.1  0.130   37   0.305  0.254  0.178   0.010  0.011  0.007
LCS J0032-5522  0029-556  00 32 10.92027 -55 22 27.9704   63.3  36.6 -0.749    7   0.013  0.012 -1.0     0.002  0.002 -1.0
LCS J0033-4236  0031-428  00 33 47.94137 -42 36 14.0679    2.9   1.4  0.117   37   0.136  0.142  0.121   0.005  0.008  0.006
LCS J0033-6526  0031-657  00 33 58.47510 -65 26 15.7991   11.9   7.6 -0.211   22   0.043  0.042  0.045   0.002  0.004  0.004
LCS J0034-4116  0031-415  00 34 04.40883 -41 16 19.4724    7.0   3.2  0.231   25   0.047  0.033 -1.0     0.002  0.003 -1.0
LCS J0037-4808  0034-484  00 37 16.19805 -48 08 07.9925    5.2   5.2  0.384   22   0.039  0.038  0.039   0.002  0.003  0.004
LCS J0037-5307  0035-534  00 37 35.35961 -53 07 34.1624    2.7   2.0  0.090   59   0.477  0.128  0.167   0.034  0.027  0.036
LCS J0040-4253  0038-431  00 40 32.51467 -42 53 11.3905    4.1   2.1  0.142   36   0.063  0.065  0.043   0.003  0.005  0.004
LCS J0042-4030  0039-407  00 42 01.22463 -40 30 39.7430    2.1   1.0  0.102   33   0.265  0.277  0.261   0.009  0.013  0.010
LCS J0042-4333  0040-438  00 42 24.86743 -43 33 39.8158    2.9   1.4  0.036   37   0.103  0.126  0.111   0.004  0.007  0.010
LCS J0044-8422  0044-846  00 44 26.68894 -84 22 39.9906   29.8   2.5  0.063   30   0.278  0.240  0.210   0.005  0.007  0.006
LCS J0045-4846  0043-490  00 45 42.43639 -48 46 38.6047    6.3   6.2 -0.119   29   0.065  0.067  0.065   0.003  0.004  0.006
LCS J0047-7530  0046-757  00 47 40.81227 -75 30 11.3653    3.3   1.0 -0.299   41   0.133  0.091  0.063   0.006  0.005  0.005
LCS J0047-8256  0047-832  00 47 51.47487 -82 56 49.3923   26.4   3.0  0.049   49   0.120  0.105  0.062   0.008  0.005  0.008
LCS J0049-4457  0046-452  00 49 16.62411 -44 57 11.1643    2.5   1.1  0.070   37   0.246  0.207  0.202   0.008  0.010  0.012
LCS J0049-4151  0047-421  00 49 38.94816 -41 51 37.5294  107.3  41.8 -0.791    7   0.010  0.009 -1.0     0.001  0.002 -1.0
LCS J0054-7534  0052-758  00 54 05.81341 -75 34 03.6332    2.8   1.1 -0.515   44   0.088  0.087  0.080   0.004  0.005  0.005
LCS J0055-4125  0052-416  00 55 09.76953 -41 25 02.6377    4.4   3.4  0.171   39   0.122  0.137  0.139   0.013  0.015  0.014
LCS J0056-7107  0054-713  00 56 11.32347 -71 07 07.4731   18.2   7.4 -0.183   17   0.032  0.017 -1.0     0.002  0.003 -1.0
LCS J0056-4451  0054-451  00 56 45.85319 -44 51 02.1416    3.0   1.4  0.126   37   0.139  0.114  0.128   0.005  0.006  0.011
LCS J0057-7040  0055-709  00 57 15.66542 -70 40 46.2893   11.5   3.4  0.001   37   0.050  0.050  0.045   0.002  0.005  0.005
LCS J0058-5219  0056-525  00 58 55.89979 -52 19 27.8330    2.7   1.2 -0.060   37   0.131  0.124  0.133   0.007  0.006  0.007
LCS J0100-5032  0058-508  01 00 47.90956 -50 32 54.8757   13.3   9.9 -0.022   16   0.007  0.016  0.018   0.001  0.003  0.003
LCS J0101-6233  0059-628  01 01 14.96879 -62 33 06.3380   10.3   2.1 -0.033   26   0.122  0.133  0.116   0.002  0.006  0.005
LCS J0102-5637  0100-568  01 02 10.45327 -56 37 04.4794    3.3   1.3  0.084   41   0.141  0.136  0.120   0.005  0.007  0.006
LCS J0102-8012  0101-804  01 02 14.91237 -80 12 39.4319   12.1   1.7 -0.172   30   0.227  0.218  0.213   0.004  0.006  0.006
LCS J0103-4549  0101-460  01 03 26.23173 -45 49 01.3809    2.9   1.4 -0.080   37   0.086  0.074  0.061   0.005  0.005  0.005
LCS J0103-6439  0101-649  01 03 33.74179 -64 39 07.6854   10.1   2.0 -0.027   26   0.166  0.140  0.132   0.003  0.006  0.005
LCS J0105-3401  0103-342  01 05 41.02000 -34 01 28.4089    5.1   5.5  0.231   24   0.081  0.061  0.025   0.008  0.009  0.004
LCS J0106-4831  0104-487  01 06 55.66883 -48 31 29.3082    2.7   3.2 -0.052   26   0.270  0.073  0.147   0.020  0.013  0.033
LCS J0109-3854  0107-391  01 09 17.79712 -38 54 56.0700   65.3 147.3  0.978    3   0.015  0.049 -1.0     0.003  0.005 -1.0
LCS J0110-6315  0108-635  01 10 16.72029 -63 15 56.3509    4.0   1.3  0.106   39   0.170  0.154  0.152   0.006  0.009  0.007
LCS J0111-7302  0110-733  01 11 32.48781 -73 02 09.8007   13.2   2.9  0.136   38   0.038  0.036  0.035   0.002  0.003  0.004
LCS J0112-7506  0111-753  01 12 31.37119 -75 06 17.9014   79.9  14.9 -0.533    6   0.010  0.011 -1.0     0.002  0.002 -1.0
LCS J0113-3551  0110-361  01 13 15.85675 -35 51 48.3640    3.9   3.5  0.116   38   0.337  0.363  0.320   0.034  0.042  0.032
LCS J0113-5329  0111-537  01 13 23.07385 -53 29 49.9632   19.0  15.5  0.377    7   0.079  0.043  0.130   0.010  0.009  0.029
LCS J0116-6153  0114-621  01 16 19.61241 -61 53 43.5148    5.3   4.5  0.005   44   0.026  0.025  0.024   0.002  0.002  0.002
LCS J0116-7905  0115-793  01 16 23.48035 -79 05 54.7489    4.9   1.2 -0.413   41   0.092  0.084  0.076   0.004  0.005  0.005
LCS J0116-6156  0114-622  01 16 44.05654 -61 56 56.3719   78.8  31.6 -0.078   13   0.006  0.007 -1.0     0.001  0.001 -1.0
LCS J0118-4526  0116-457  01 18 39.40197 -45 26 58.5483    4.7   2.6 -0.046   33   0.104  0.095  0.084   0.003  0.006  0.007
LCS J0118-4102  0116-413  01 18 45.27651 -41 02 30.7498    3.1   1.4 -0.042   37   0.113  0.087  0.061   0.004  0.006  0.007
LCS J0119-6809  0118-684  01 19 41.81711 -68 09 35.1566   23.0  43.3  0.456    7   0.277  0.051  0.152   0.020  0.011  0.033
LCS J0119-5357  0117-542  01 19 50.44566 -53 57 17.8901    8.3   2.0  0.056   30   0.126  0.113  0.099   0.002  0.004  0.005
LCS J0120-4833  0118-488  01 20 11.72851 -48 33 39.2718   11.5   6.9 -0.648   15   0.277  0.094  0.162   0.021  0.014  0.038
LCS J0126-5103  0124-513  01 26 24.30800 -51 03 09.5551    6.3   3.1  0.057   35   0.046  0.048  0.051   0.002  0.003  0.006
LCS J0127-4813  0125-484  01 27 14.83888 -48 13 32.0957    2.8   2.6  0.377   41   0.393  0.162  0.170   0.044  0.023  0.029
LCS J0128-5255  0126-531  01 28 34.40170 -52 55 19.2382    4.0   4.5 -0.229   24   0.333  0.151  0.168   0.025  0.024  0.036
LCS J0131-7916  0131-795  01 31 48.82308 -79 16 17.4878    3.4   0.8 -0.414   43   0.183  0.195  0.189   0.007  0.008  0.008
LCS J0132-6146  0130-620  01 32 27.41292 -61 46 31.9292   14.1   5.9  0.005   18   0.016  0.016  0.014   0.002  0.002  0.003
LCS J0136-4044  0133-410  01 36 02.85646 -40 44 50.2984    2.3   1.0 -0.064   33   0.192  0.204  0.191   0.007  0.010  0.010
LCS J0139-4732  0137-477  01 39 40.36735 -47 32 00.8068    6.2   6.2 -0.034   22   0.053  0.055  0.052   0.002  0.004  0.004
LCS J0141-5650  0139-570  01 41 41.46739 -56 50 37.3680    3.8   1.8  0.166   95   0.112  0.078  0.073   0.005  0.005  0.007
LCS J0141-4736  0139-478  01 41 48.77459 -47 36 22.2064    7.0   7.1 -0.070   24   0.078  0.066  0.065   0.003  0.004  0.005
LCS J0142-6044  0141-609  01 42 56.90642 -60 44 48.9574    2.2   1.8  0.026   55   0.495  0.153  0.178   0.037  0.020  0.040
LCS J0143-5845  0142-590  01 43 47.43045 -58 45 51.3759   39.1  14.6  0.079   14   0.019  0.018 -1.0     0.002  0.002 -1.0
LCS J0144-6421  0142-646  01 44 16.76705 -64 21 42.7832    8.2   3.0  0.121   36   0.088  0.090  0.086   0.007  0.005  0.005
LCS J0146-5202  0144-522  01 46 48.58178 -52 02 33.6490    8.9   2.1  0.167   26   0.046  0.111  0.042   0.002  0.005  0.004
LCS J0150-5450  0148-550  01 50 44.53357 -54 50 05.0566    7.3   5.0  0.043   17   0.019  0.023  0.017   0.002  0.003  0.003
LCS J0154-5107  0152-513  01 54 19.69545 -51 07 51.7315    8.1   1.9  0.269   24   0.235  0.201  0.124   0.004  0.005  0.006
LCS J0154-6604  0153-663  01 54 31.36365 -66 04 15.6699    4.8   2.8 -0.344   37   0.545  0.184  0.194   0.049  0.026  0.038
LCS J0156-3325  0154-336  01 56 40.40495 -33 25 33.1843    3.9   3.4  0.220   34   0.076  0.074  0.067   0.008  0.009  0.008
LCS J0156-5439  0155-549  01 56 49.71262 -54 39 48.5020    9.6   1.9  0.253   30   0.335  0.222  0.040   0.005  0.007  0.005
LCS J0157-4614  0155-464  01 57 51.11586 -46 14 23.2611    2.3   1.1 -0.088   37   0.146  0.136  0.138   0.007  0.007  0.007
LCS J0158-5810  0156-584  01 58 25.82832 -58 10 56.2465    3.6   1.7  0.112  105   0.133  0.111  0.123   0.005  0.007  0.011
LCS J0158-3932  0156-397  01 58 38.10655 -39 32 03.7975    9.4   6.2 -0.096   24   0.064  0.063  0.032   0.004  0.007  0.003
LCS J0159-7231  0158-727  01 59 34.40081 -72 31 45.4337    6.6   1.6 -0.037   49   0.059  0.050  0.047   0.004  0.004  0.004
LCS J0200-4010  0158-404  02 00 11.83882 -40 10 58.3050    2.6   1.3  0.104   35   0.117  0.123  0.088   0.005  0.007  0.005
LCS J0201-6638  0159-668  02 01 07.74437 -66 38 12.6665    3.7   1.1 -0.183   37   0.269  0.258  0.234   0.009  0.011  0.011
LCS J0206-7148  0205-720  02 06 39.21265 -71 48 18.8927    9.9   2.7 -0.007   39   0.103  0.087  0.085   0.003  0.006  0.006
LCS J0206-6143  0205-619  02 06 40.00305 -61 43 32.2067    3.6   1.4 -0.124   41   0.159  0.133  0.115   0.006  0.007  0.008
LCS J0207-6837  0206-688  02 07 50.93167 -68 37 55.1570   13.1   4.1  0.211   15   0.079  0.080  0.076   0.018  0.009  0.009
LCS J0208-6216  0206-625  02 08 01.17136 -62 16 35.5339    3.3   1.0 -0.130   47   0.196  0.193  0.179   0.007  0.010  0.010
LCS J0214-7027  0213-706  02 14 04.46935 -70 27 06.1966    4.2   1.1 -0.017   50   0.122  0.116  0.120   0.007  0.006  0.007
LCS J0214-6149  0212-620  02 14 16.20454 -61 49 33.6591    2.3   0.7 -0.083   50   0.562  0.570  0.500   0.019  0.023  0.018
LCS J0216-6636  0215-668  02 16 50.86999 -66 36 42.6002   10.4   4.3 -0.161   37   0.037  0.027  0.024   0.003  0.004  0.003
LCS J0219-6806  0218-683  02 19 41.72779 -68 06 18.2389    4.6   1.3 -0.153   37   0.194  0.188  0.134   0.007  0.010  0.008
LCS J0220-7022  0219-706  02 20 08.07678 -70 22 29.2140    7.0   3.0 -0.180   40   0.058  0.059  0.060   0.003  0.004  0.004
LCS J0221-4712  0219-474  02 21 29.16560 -47 12 56.6946    2.8   3.0  0.234   33   0.549  0.149  0.171   0.045  0.031  0.038
LCS J0223-5347  0221-540  02 23 30.87526 -53 47 39.9024   10.7   2.1  0.457   26   0.252  0.236  0.225   0.004  0.006  0.005
LCS J0225-4503  0223-452  02 25 43.52769 -45 03 16.4789    3.2   2.2  0.317   65   0.051  0.072  0.091   0.002  0.004  0.011
LCS J0226-4441  0224-449  02 26 38.87865 -44 41 22.4218   91.1  27.1 -0.317    7   0.006 -1.0   -1.0     0.001 -1.0   -1.0
LCS J0228-5546  0226-559  02 28 21.59944 -55 46 03.2800   11.6   2.2  0.543   26   0.231  0.190  0.187   0.004  0.005  0.005
LCS J0229-5403  0227-542  02 29 12.78642 -54 03 24.0339   11.4   2.2  0.538   26   0.332  0.295  0.279   0.005  0.007  0.006
LCS J0229-5232  0227-527  02 29 25.26701 -52 32 21.9794   16.4  10.5 -0.670   11   0.080  0.069  0.139   0.008  0.013  0.033
LCS J0230-6214  0228-624  02 30 11.57507 -62 14 35.7144    4.0   1.8  0.090   72   0.134  0.107  0.122   0.005  0.007  0.011
LCS J0230-8528  0237-856  02 30 39.44947 -85 28 19.0764   50.3   3.3  0.129   51   0.053  0.049  0.045   0.002  0.003  0.004
LCS J0231-4746  0229-479  02 31 11.80367 -47 46 11.5827    1.9   0.8  0.128   37   0.430  0.463  0.403   0.014  0.018  0.015
LCS J0231-5841  0229-589  02 31 16.93315 -58 41 06.7604   11.2   2.2  0.495   26   0.136  0.111  0.094   0.003  0.005  0.004
LCS J0232-5041  0230-509  02 32 02.91135 -50 41 11.2979   16.7  14.4  0.474    8   0.055  0.053  0.129   0.010  0.012  0.030
LCS J0232-5127  0230-516  02 32 15.43370 -51 27 16.3881   37.8  47.2 -0.164    5   0.101  0.066  0.158   0.009  0.015  0.038
LCS J0233-5030  0232-507  02 33 56.81489 -50 30 19.6785    5.7   4.9  0.369   18   0.333  0.057  0.172   0.024  0.013  0.039
LCS J0234-6200  0232-622  02 34 14.43733 -62 00 43.5499    8.4   3.2  0.029   29   0.062  0.060  0.057   0.002  0.003  0.006
LCS J0235-4737  0233-478  02 35 06.42361 -47 37 10.5745    5.9   2.8  0.013   37   0.101  0.064  0.039   0.003  0.005  0.004
LCS J0235-4709  0233-473  02 35 14.44961 -47 09 31.9225    5.0   2.5  0.083   35   0.114  0.121  0.088   0.003  0.007  0.005
LCS J0237-3603  0235-362  02 37 34.04133 -36 03 28.4501  113.7  12.4  0.185    5   0.019  0.015 -1.0     0.002  0.002 -1.0
LCS J0238-3905  0236-393  02 38 00.63459 -39 05 04.7223   13.8   8.9 -0.023   20   0.041  0.031  0.035   0.003  0.004  0.003
LCS J0243-5105  0241-512  02 43 13.75714 -51 05 17.5594  122.9  27.0  0.930    7   0.010  0.015 -1.0     0.001  0.002 -1.0
LCS J0243-5612  0241-564  02 43 26.52902 -56 12 42.4410    3.3   2.5 -0.477   50   0.711  0.378  0.327   0.123  0.049  0.044
LCS J0245-3533  0243-357  02 45 49.37058 -35 33 00.1979    6.3   7.1 -0.106   18   0.060  0.029  0.038   0.002  0.003  0.003
LCS J0246-4651  0244-470  02 46 00.11789 -46 51 17.2318    1.8   0.8 -0.060   50   0.340  0.324  0.271   0.011  0.014  0.013
LCS J0249-5556  0248-561  02 49 48.44493 -55 56 22.2701    8.2   4.4 -0.009   34   0.018  0.018 -1.0     0.002  0.002 -1.0
LCS J0250-6355  0249-641  02 50 36.23262 -63 55 01.5015    2.9   1.5  0.227   96   0.107  0.098  0.087   0.004  0.007  0.007
LCS J0251-8226  0254-826  02 51 09.23497 -82 26 29.2373   22.5   2.5  0.047   66   0.107  0.104  0.129   0.005  0.006  0.007
LCS J0251-6000  0250-602  02 51 26.24751 -60 00 06.2456    9.8   2.2  0.550   25   0.158  0.127  0.130   0.003  0.004  0.005
LCS J0253-7513  0253-754  02 53 10.88174 -75 13 16.6864    4.7   1.0  0.118   38   0.174  0.116  0.103   0.007  0.005  0.005
LCS J0257-6112  0256-614  02 57 36.40797 -61 12 30.6507    7.2   2.9  0.083   36   0.040  0.030  0.027   0.002  0.003  0.003
LCS J0258-5052  0257-510  02 58 38.74798 -50 52 04.3848    4.1   1.4  0.368   23   0.211  0.179  0.145   0.004  0.006  0.005
LCS J0300-4959  0258-501  03 00 27.81318 -49 59 11.5698    5.0   2.6  0.123   39   0.113  0.142  0.140   0.010  0.007  0.006
LCS J0301-7156  0301-721  03 01 38.44547 -71 56 34.3999    2.2   0.7  0.392   43   0.236  0.219  0.202   0.009  0.008  0.008
LCS J0303-7914  0305-794  03 03 20.90259 -79 14 56.5173    9.4   1.5  0.100   38   0.074  0.074  0.058   0.004  0.005  0.004
LCS J0303-6458  0303-651  03 03 50.55170 -64 58 54.6820    5.2   1.5  0.082   38   0.054  0.055  0.046   0.004  0.004  0.005
LCS J0304-7007  0303-703  03 04 18.24190 -70 07 41.1272    4.3   1.1  0.106   38   0.100  0.098  0.090   0.005  0.005  0.005
LCS J0304-4333  0302-437  03 04 29.20244 -43 33 16.0266    2.3   1.0 -0.029   39   0.167  0.181  0.139   0.006  0.009  0.006
LCS J0307-4857  0305-491  03 07 34.19289 -48 57 11.5310    2.2   0.9  0.062   39   0.248  0.234  0.226   0.009  0.011  0.013
LCS J0310-5016  0309-504  03 10 34.72794 -50 16 31.1330   28.1  11.2 -0.189   22   0.008  0.006 -1.0     0.001  0.001 -1.0
LCS J0312-8618  0322-864  03 12 03.30955 -86 18 08.8661   52.5   3.1  0.186   42   0.113  0.187  0.136   0.009  0.008  0.009
LCS J0312-5541  0310-558  03 12 07.21340 -55 41 34.8157    6.0   1.9  0.485   21   0.158  0.134  0.130   0.003  0.006  0.005
LCS J0314-6548  0313-659  03 14 22.44509 -65 48 24.6953    2.8   0.8  0.110   38   0.184  0.171  0.162   0.007  0.007  0.007
LCS J0314-5104  0312-512  03 14 25.70348 -51 04 31.5614    4.5   1.8 -0.024   39   0.127  0.095  0.113   0.004  0.005  0.006
LCS J0315-6436  0314-647  03 15 13.98479 -64 36 36.0965   26.6   7.8  0.517   17   0.016  0.014  0.039   0.002  0.003  0.008
LCS J0316-6821  0315-685  03 16 10.48055 -68 21 05.2081   32.0   7.5 -0.417   11   0.150  0.057  0.148   0.012  0.013  0.035
LCS J0316-6437  0315-648  03 16 14.33229 -64 37 31.4544   13.9   8.4 -0.097   12   0.013  0.014  0.012   0.002  0.003  0.002
LCS J0317-4414  0316-444  03 17 57.68034 -44 14 17.1655   13.2   7.5  0.085    6   0.104  0.075 -1.0     0.005  0.005 -1.0
LCS J0318-5650  0317-570  03 18 57.80352 -56 50 37.4697    2.8   1.2 -0.332   28   0.121  0.078  0.063   0.005  0.004  0.005
LCS J0322-4626  0320-466  03 22 13.30938 -46 26 49.3394    6.5   3.1  0.163   35   0.086  0.055  0.035   0.003  0.005  0.004
LCS J0323-6026  0322-606  03 23 08.45975 -60 26 31.7328    8.1   2.2  0.589   26   0.180  0.135  0.144   0.003  0.005  0.005
LCS J0324-7320  0324-735  03 24 03.81920 -73 20 47.2698    4.3   1.0  0.108   38   0.131  0.132  0.133   0.006  0.006  0.006
LCS J0324-5520  0322-555  03 24 05.54845 -55 20 54.1406    5.9   2.8  0.036   47   0.049  0.042  0.046   0.002  0.004  0.004
LCS J0325-5629  0324-566  03 25 22.67270 -56 29 04.9753    4.4   2.8  0.014   50   0.029  0.043  0.032   0.003  0.005  0.005
LCS J0325-5635  0324-567  03 25 23.52604 -56 35 44.6528    5.3   2.9  0.238   51   0.025  0.028  0.030   0.002  0.004  0.005
LCS J0325-4847  0324-489  03 25 51.90404 -48 47 33.4037    4.2   4.8 -0.161   24   0.453  0.082  0.148   0.034  0.011  0.033
LCS J0330-4014  0329-404  03 30 51.10417 -40 14 16.5963    1.8   0.8  0.019   39   0.359  0.285  0.209   0.012  0.013  0.008
LCS J0332-4455  0331-451  03 32 44.10701 -44 55 57.3107    4.5   2.7  0.001   33   0.119  0.224  0.247   0.010  0.009  0.008
LCS J0334-3900  0332-391  03 34 03.32236 -39 00 36.2182   12.2   7.1  0.221   17   0.013  0.016 -1.0     0.002  0.003 -1.0
LCS J0335-4837  0334-487  03 35 35.78943 -48 37 19.4254    5.4   4.0  0.047   36   0.061  0.073  0.067   0.003  0.005  0.006
LCS J0340-6703  0340-672  03 40 28.24123 -67 03 16.5021    2.7   1.0  0.201   39   0.121  0.107  0.104   0.005  0.006  0.005
LCS J0341-5954  0340-600  03 41 21.61476 -59 54 08.9081    3.7   1.3  0.117   38   0.074  0.059  0.055   0.004  0.005  0.004
LCS J0341-4914  0340-493  03 41 36.30841 -49 14 02.6658    4.3   5.0 -0.215   24   0.280  0.129  0.155   0.020  0.014  0.033
LCS J0342-4318  0341-434  03 42 58.67278 -43 18 13.6761    5.5   6.2  0.001   41   0.104  0.117  0.118   0.004  0.007  0.012
LCS J0343-5241  0342-528  03 43 49.32731 -52 41 16.7781    5.6   2.6  0.109   31   0.193  0.156  0.057   0.005  0.007  0.007
LCS J0347-3616  0346-364  03 47 59.08381 -36 16 36.4313    5.0   2.8  0.041   34   0.084  0.089  0.086   0.003  0.005  0.006
LCS J0349-4858  0347-491  03 49 12.94367 -48 58 24.9039    5.7   2.9 -0.008   37   0.137  0.147  0.134   0.010  0.007  0.006
LCS J0350-4713  0349-473  03 50 51.39905 -47 13 50.5759   14.3   9.0 -0.189   17   0.189  0.057 -1.0     0.008  0.004 -1.0
LCS J0351-5142  0350-518  03 51 28.22905 -51 42 55.4859    2.6   1.2 -0.115   43   0.182  0.167  0.127   0.006  0.009  0.009
LCS J0352-4040  0351-408  03 52 47.16847 -40 40 59.5415    4.9   2.8 -0.011   21   0.087  0.110  0.035   0.005  0.005  0.004
LCS J0355-6331  0355-636  03 55 49.57436 -63 31 03.0792    5.7   3.7 -0.172   23   0.260  0.092  0.167   0.019  0.014  0.039
LCS J0357-4955  0355-500  03 57 00.18602 -49 55 48.6235   23.5  11.1  0.033   19   0.039  0.031  0.046   0.004  0.004  0.009
LCS J0357-4625  0355-465  03 57 28.71669 -46 25 43.2368    2.8   1.3  0.037   50   0.116  0.098  0.080   0.004  0.006  0.005
LCS J0357-6948  0357-699  03 57 30.08357 -69 48 45.0197   12.9   4.6 -0.239   47   0.140  0.153  0.136   0.005  0.007  0.014
LCS J0359-6154  0358-620  03 59 01.06915 -61 54 26.0511    9.4   8.5 -0.275   11   0.267  0.149  0.134   0.020  0.020  0.030
LCS J0400-5757  0359-580  04 00 39.51634 -57 57 11.7226    5.6   5.0 -0.054   22   0.033  0.033  0.035   0.001  0.003  0.003
LCS J0401-6110  0400-613  04 01 24.94602 -61 10 18.1568    8.4   5.8 -0.555   11   0.313  0.150  0.179   0.023  0.024  0.040
LCS J0403-5030  0401-506  04 03 11.74511 -50 30 14.8908   12.9  23.8  0.145    4   0.036  0.055  0.153   0.006  0.012  0.036
LCS J0403-5520  0402-554  04 03 59.98456 -55 20 23.8921    9.5   5.8 -0.338   35   0.056  0.061  0.069   0.002  0.004  0.006
LCS J0405-3755  0403-380  04 05 19.00873 -37 55 14.0173    4.8   3.9 -0.004   36   0.051  0.037  0.066   0.006  0.006  0.010
LCS J0408-7507  0409-752  04 08 49.03918 -75 07 20.9885   42.0   8.4  0.023   19   0.242  0.013 -1.0     0.025  0.002 -1.0
LCS J0410-5232  0409-526  04 10 22.63441 -52 32 53.0829   91.6  32.3 -0.914    4   0.147  0.091  0.179   0.015  0.015  0.039
LCS J0410-7750  0412-779  04 10 42.30932 -77 50 43.2920   14.8   2.8  0.005   37   0.119  0.116  0.087   0.004  0.006  0.005
LCS J0411-5149  0410-519  04 11 37.15001 -51 49 23.3502    2.8   1.2 -0.146   37   0.198  0.144  0.099   0.007  0.008  0.008
LCS J0412-8335  0419-837  04 12 39.77357 -83 35 21.2064   16.7   1.8 -0.016   40   0.073  0.066  0.062   0.005  0.003  0.005
LCS J0412-5616  0411-564  04 12 47.56648 -56 16 38.4529    9.1   6.4 -0.177   47   0.119  0.123  0.101   0.005  0.006  0.013
LCS J0412-4604  0411-462  04 12 50.29976 -46 04 49.6372    2.9   1.3 -0.059   33   0.158  0.143  0.104   0.005  0.007  0.008
LCS J0412-5828  0411-585  04 12 54.27889 -58 28 07.4383   11.6   7.3  0.129   15   0.024  0.026  0.024   0.001  0.003  0.003
LCS J0413-5332  0412-536  04 13 13.47502 -53 32 00.5466    7.6   2.7 -0.106   29   0.035  0.023  0.024   0.001  0.001  0.003
LCS J0413-4324  0411-435  04 13 33.74064 -43 24 08.0419    2.4   3.8 -0.162   23   0.150  0.169  0.155   0.012  0.029  0.032
LCS J0413-5657  0412-570  04 13 51.44630 -56 57 58.5233   10.2   7.4 -0.118   24   0.037  0.036  0.038   0.002  0.003  0.003
LCS J0415-4737  0414-477  04 15 54.25544 -47 37 35.4089    2.7   1.2  0.117   33   0.170  0.166  0.155   0.006  0.009  0.009
LCS J0415-4637  0414-467  04 15 58.68869 -46 37 49.2741    2.6   1.2  0.185   32   0.224  0.147  0.069   0.008  0.009  0.009
LCS J0419-5711  0418-573  04 19 36.74417 -57 11 42.2885    9.3   6.1 -0.147   30   0.066  0.067  0.064   0.003  0.004  0.006
LCS J0419-5636  0418-567  04 19 59.49911 -56 36 11.4106   10.4   7.4 -0.143   21   0.033  0.032  0.031   0.001  0.004  0.003
LCS J0420-6223  0420-625  04 20 56.04155 -62 23 38.8505   19.0  19.4  0.131   13   0.047  0.013  0.011   0.003  0.002  0.002
LCS J0421-4818  0420-484  04 21 27.48181 -48 18 05.1793    2.9   1.3  0.060   33   0.155  0.133  0.136   0.005  0.008  0.009
LCS J0423-7245  0424-728  04 23 57.20563 -72 45 50.0350   78.2  21.3 -0.856    5   0.039  0.016  0.127   0.009  0.004  0.031
LCS J0425-5331  0423-536  04 25 04.27316 -53 31 58.2596    2.8   1.1  0.016   33   0.189  0.174  0.151   0.007  0.009  0.009
LCS J0425-6646  0424-668  04 25 06.76634 -66 46 50.2658    3.5   1.0 -0.049   48   0.159  0.147  0.113   0.008  0.007  0.007
LCS J0428-6438  0427-647  04 28 10.88029 -64 38 23.3607   16.1  10.1 -0.732   14   0.207  0.157  0.205   0.006  0.008  0.010
LCS J0428-5005  0427-502  04 28 42.63208 -50 05 34.2945    2.1   0.9  0.165   33   0.345  0.364  0.325   0.012  0.015  0.014
LCS J0429-5349  0427-539  04 29 08.20047 -53 49 40.2091    6.7   2.9  0.080   53   0.047  0.051  0.062   0.003  0.005  0.005
LCS J0429-4328  0427-435  04 29 25.03857 -43 28 36.5398    5.6   3.1  0.144   31   0.061  0.049  0.043   0.005  0.004  0.003
LCS J0430-6132  0429-616  04 30 22.01021 -61 32 00.6715    2.0   1.3 -0.182   33   0.096  0.078  0.074   0.005  0.005  0.005
LCS J0431-6406  0431-642  04 31 28.10292 -64 06 31.3674    3.5   1.1 -0.016   47   0.118  0.098  0.089   0.006  0.005  0.006
LCS J0433-6030  0432-606  04 33 34.10857 -60 30 13.7694    2.2   0.9 -0.088   28   0.190  0.169  0.160   0.007  0.007  0.007
LCS J0434-4355  0432-440  04 34 03.21401 -43 55 47.7641    3.0   1.4  0.036   33   0.135  0.099  0.111   0.005  0.006  0.008
LCS J0434-4211  0433-422  04 34 45.31370 -42 11 07.9399    1.7   2.5  0.046   30   0.112  0.220  0.128   0.008  0.009  0.010
LCS J0436-5840  0435-587  04 36 43.23030 -58 40 10.3431    6.1   3.0 -0.216   32   0.157  0.066  0.078   0.012  0.005  0.006
LCS J0437-7148  0437-719  04 37 04.37848 -71 48 20.1674    9.8   2.6  0.121   33   0.241  0.242  0.221   0.006  0.009  0.009
LCS J0440-6952  0441-699  04 40 47.75744 -69 52 18.0873    1.9   0.8 -0.415   53   0.251  0.234  0.231   0.015  0.010  0.009
LCS J0441-4313  0439-433  04 41 17.33857 -43 13 45.4887    4.3   2.5 -0.021   37   0.120  0.093  0.077   0.003  0.005  0.007
LCS J0441-5154  0440-520  04 41 58.27735 -51 54 54.1694    2.4   1.0  0.048   32   0.306  0.264  0.258   0.010  0.012  0.012
LCS J0442-6818  0442-684  04 42 45.19780 -68 18 39.1339    7.5   2.7  0.034   43   0.040  0.031  0.041   0.002  0.002  0.005
LCS J0447-5151  0446-519  04 47 47.92249 -51 51 00.2829    7.2   3.1  0.133   33   0.065  0.055  0.054   0.002  0.005  0.004
LCS J0448-5637  0447-567  04 48 09.19212 -56 37 40.0769    8.8   4.9 -0.341   41   0.060  0.068  0.073   0.002  0.005  0.009
LCS J0448-3659  0446-370  04 48 15.03594 -36 59 02.4047    4.0   2.5 -0.005   34   0.142  0.140  0.130   0.004  0.007  0.007
LCS J0448-5041  0447-507  04 48 22.30297 -50 41 33.8260    5.0   3.0 -0.141   40   0.069  0.067  0.076   0.007  0.007  0.008
LCS J0449-6106  0448-611  04 49 24.36327 -61 06 26.8427    2.9   1.1  0.027   28   0.113  0.096  0.073   0.005  0.005  0.004
LCS J0449-4350  0447-439  04 49 24.69822 -43 50 08.9618    2.3   1.9  0.206   78   0.126  0.106  0.095   0.008  0.010  0.013
LCS J0449-4809  0448-482  04 49 39.59026 -48 09 40.7101    2.4   1.0  0.010   33   0.223  0.227  0.189   0.008  0.011  0.011
LCS J0451-4428  0449-445  04 51 24.65669 -44 28 50.8967    3.1   1.5 -0.025   32   0.108  0.104  0.114   0.004  0.006  0.008
LCS J0451-4653  0450-469  04 51 53.34515 -46 53 19.8885    4.1   1.6 -0.024   28   0.194  0.088  0.115   0.009  0.006  0.010
LCS J0452-8535  0504-856  04 52 34.29745 -85 35 18.2447   19.2   1.4 -0.043   42   0.179  0.155  0.126   0.009  0.007  0.007
LCS J0455-6449  0454-649  04 55 01.61716 -64 49 58.1227  131.3  28.0  0.665    7   0.010  0.010 -1.0     0.001  0.002 -1.0
LCS J0455-5531  0454-555  04 55 03.49370 -55 31 12.3730    8.1   5.0 -0.327   18   0.023  0.024  0.027   0.001  0.003  0.003
LCS J0455-6902  0456-691  04 55 51.49799 -69 02 10.1609    7.3   2.3  0.025   53   0.078  0.060  0.063   0.003  0.006  0.005
LCS J0456-7014  0456-703  04 56 08.63741 -70 14 33.5315    8.5   2.5 -0.098   44   0.076  0.054  0.049   0.003  0.005  0.004
LCS J0456-4041  0454-407  04 56 32.31422 -40 41 22.3568    2.2   1.1 -0.021   39   0.199  0.207  0.206   0.007  0.009  0.010
LCS J0459-5250  0458-529  04 59 16.94153 -52 50 20.5326   11.9  17.4 -0.468    8   0.005  0.031  0.072   0.001  0.007  0.015
LCS J0459-5752  0459-579  04 59 59.76849 -57 52 28.7864    8.1   4.1 -0.335   30   0.061  0.061  0.070   0.002  0.005  0.006
LCS J0500-6322  0459-634  05 00 00.65194 -63 22 37.3797    8.5   2.6  0.212   59   0.052  0.050  0.034   0.002  0.005  0.004
LCS J0505-7914  0508-793  05 05 43.17392 -79 14 38.9966    6.9   1.1  0.060   38   0.110  0.114  0.099   0.005  0.006  0.005
LCS J0505-6951  0506-699  05 05 51.82536 -69 51 17.2426    7.4   2.8 -0.026   43   0.034  0.028  0.032   0.002  0.002  0.004
LCS J0506-5435  0505-546  05 06 57.81686 -54 35 03.8219   17.7  12.6  0.287   11   0.010  0.013  0.009   0.001  0.002  0.002
LCS J0507-5156  0506-519  05 07 47.51602 -51 56 07.2091    7.2   4.6 -0.273   28   0.087  0.076  0.071   0.003  0.005  0.005
LCS J0507-6104  0507-611  05 07 54.67099 -61 04 43.1162    1.9   0.7 -0.083   26   0.331  0.328  0.305   0.011  0.011  0.011
LCS J0508-6433  0508-646  05 08 20.39383 -64 33 17.3577    8.7   4.1  0.180   32   0.026  0.020  0.021   0.002  0.002  0.003
LCS J0509-6417  0509-643  05 09 57.29093 -64 17 41.7603   75.6  24.5 -0.902   10   0.013  0.015  0.012   0.002  0.003  0.002
LCS J0510-8419  0518-843  05 10 11.62504 -84 19 28.5183   18.7   1.6  0.102   38   0.070  0.068  0.066   0.004  0.005  0.004
LCS J0510-5719  0509-573  05 10 18.77520 -57 19 39.9982   11.5   9.1 -0.144   16   0.018  0.017  0.017   0.002  0.002  0.002
LCS J0511-6806  0511-681  05 11 29.57586 -68 06 17.3739    6.1   2.0  0.069   66   0.091  0.070  0.087   0.004  0.006  0.007
LCS J0512-6732  0512-675  05 12 22.48962 -67 32 20.0157    8.8   2.7 -0.024   38   0.029  0.026  0.028   0.002  0.002  0.003
LCS J0514-4554  0513-459  05 14 43.95973 -45 54 35.5704    2.2   1.0  0.101   39   0.246  0.235  0.210   0.008  0.011  0.010
LCS J0515-6721  0515-674  05 15 37.53482 -67 21 27.8305   11.0   2.9 -0.251   37   0.359  0.088  0.023   0.019  0.006  0.003
LCS J0515-4556  0514-459  05 15 45.24991 -45 56 43.1985    1.6   0.7  0.201   39   0.843  0.754  0.752   0.028  0.032  0.028
LCS J0518-5144  0517-517  05 18 11.72709 -51 44 03.9808    8.2   6.2  0.006   19   0.029  0.023  0.025   0.001  0.003  0.003
LCS J0518-6935  0518-696  05 18 32.58659 -69 35 21.3607    5.0   1.7 -0.002   80   0.062  0.040  0.047   0.003  0.004  0.005
LCS J0519-4546  0518-458  05 19 49.72314 -45 46 43.8533    1.4   0.7  0.278   78   0.900  0.650  0.413   0.030  0.024  0.016
LCS J0522-6804  0523-681  05 22 52.71902 -68 04 27.1719   23.3  10.2 -0.129    4   0.015  0.072  0.081   0.003  0.016  0.019
LCS J0522-4020  0521-403  05 22 54.11547 -40 20 30.9374    5.4   2.8  0.059   26   0.231  0.227  0.193   0.006  0.009  0.009
LCS J0524-5658  0523-570  05 24 40.24429 -56 58 51.5587    2.6   1.0 -0.057   28   0.083  0.093  0.094   0.004  0.005  0.005
LCS J0525-6013  0525-602  05 25 42.42833 -60 13 40.1729  113.5  45.0  0.239    8   0.006  0.005 -1.0     0.001  0.001 -1.0
LCS J0525-5725  0525-574  05 25 58.56946 -57 25 07.9089    3.4   1.6  0.157   28   0.083  0.065  0.051   0.005  0.004  0.004
LCS J0526-6749  0526-678  05 26 35.28713 -67 49 08.4565    8.4   2.9 -0.015   39   0.135  0.200  0.206   0.004  0.008  0.007
LCS J0527-5426  0526-544  05 27 43.12219 -54 26 16.7640    3.1   3.1 -0.108   33   0.061  0.054  0.041   0.004  0.005  0.005
LCS J0529-7625  0531-764  05 29 16.78443 -76 25 11.2489    5.9   1.2  0.088   33   0.102  0.102  0.092   0.005  0.005  0.005
LCS J0529-3555  0527-359  05 29 37.65702 -35 55 16.2885    4.2   4.2  0.004   34   0.036  0.046  0.031   0.004  0.007  0.006
LCS J0530-4524  0528-454  05 30 24.72301 -45 24 28.8171    5.2   2.5  0.089   37   0.186  0.176  0.111   0.005  0.008  0.008
LCS J0531-4827  0530-484  05 31 58.61518 -48 27 35.9722    3.8   2.3  0.161   51   0.112  0.264  0.106   0.012  0.010  0.011
LCS J0533-3427  0531-344  05 33 10.51228 -34 27 11.6341    5.9   3.2  0.082   36   0.076  0.079  0.071   0.003  0.006  0.005
LCS J0533-8324  0540-834  05 33 38.36143 -83 24 35.7331   26.4   2.7  0.063   59   0.058  0.063  0.069   0.004  0.005  0.005
LCS J0533-7216  0534-723  05 33 44.71018 -72 16 24.3131    6.2   1.6  0.052   29   0.063  0.065  0.058   0.004  0.003  0.004
LCS J0537-5718  0536-573  05 37 48.95176 -57 18 30.0908   59.1  21.6  0.465   10   0.018  0.017 -1.0     0.002  0.003 -1.0
LCS J0539-3427  0537-344  05 39 05.43414 -34 27 13.0284    5.4   2.8  0.077   34   0.189  0.176  0.140   0.005  0.008  0.008
LCS J0539-5612  0538-562  05 39 42.39291 -56 12 49.9672    2.6   1.1  0.055   26   0.101  0.089  0.080   0.005  0.004  0.004
LCS J0540-5303  0539-530  05 40 25.16907 -53 03 46.8993   13.3   8.3 -0.597   11   0.133  0.085  0.073   0.006  0.005  0.008
LCS J0540-4015  0538-402  05 40 29.07987 -40 15 55.9315    4.4   2.6  0.166   32   0.179  0.149  0.123   0.007  0.007  0.005
LCS J0540-5418  0539-543  05 40 45.84837 -54 18 22.0963    1.5   0.6 -0.033   28   0.401  0.395  0.365   0.014  0.013  0.013
LCS J0542-5142  0541-517  05 42 23.40641 -51 42 57.3732   11.3   7.3 -0.653   11   0.077  0.051  0.063   0.003  0.003  0.004
LCS J0543-6626  0543-664  05 43 17.55201 -66 26 55.8622   14.7   4.3 -0.215   14   0.065  0.055  0.065   0.002  0.005  0.004
LCS J0544-6419  0544-643  05 44 17.92213 -64 19 13.8423   22.5   7.7 -0.306    8   0.020  0.017  0.019   0.001  0.001  0.002
LCS J0545-6453  0545-649  05 45 54.03295 -64 53 34.4566    7.8   2.8 -0.110   39   0.083  0.071  0.061   0.004  0.005  0.004
LCS J0546-6415  0546-642  05 46 41.83857 -64 15 21.9337    3.1   1.0 -0.060   50   0.137  0.127  0.128   0.007  0.006  0.007
LCS J0547-6728  0547-674  05 47 50.19742 -67 28 01.5256    5.1   1.9  0.173  113   0.070  0.059  0.071   0.004  0.006  0.007
LCS J0548-3258  0546-329  05 48 27.59719 -32 58 38.0601   12.6   8.1 -0.172   19   0.010  0.018  0.020   0.002  0.002  0.003
LCS J0549-5246  0548-527  05 49 43.80555 -52 46 25.9627    2.1   1.0 -0.012   33   0.127  0.106  0.068   0.005  0.005  0.005
LCS J0551-4556  0549-459  05 51 16.28345 -45 56 09.7689    5.1   2.6  0.138   34   0.146  0.124  0.133   0.004  0.007  0.008
LCS J0551-4515  0550-452  05 51 41.09807 -45 15 41.4410    3.5   3.1 -0.028   39   0.171  0.140  0.187   0.017  0.017  0.033
LCS J0558-5029  0556-504  05 58 11.68474 -50 29 48.7557    1.7   0.8  0.023   33   0.168  0.151  0.143   0.006  0.007  0.006
LCS J0558-7459  0600-749  05 58 46.04018 -74 59 05.2054    4.6   1.0  0.055   33   0.143  0.135  0.135   0.006  0.006  0.006
LCS J0559-4529  0557-454  05 59 11.54490 -45 29 40.3020    4.8   2.5  0.143   37   0.196  0.245  0.167   0.006  0.009  0.007
LCS J0601-7036  0601-706  06 01 11.24774 -70 36 08.7920    6.9   1.9  0.262   72   0.272  0.269  0.223   0.008  0.011  0.009
LCS J0602-5724  0601-573  06 02 09.37292 -57 24 03.1858    3.3   1.3  0.029   32   0.066  0.061  0.061   0.004  0.005  0.004
LCS J0603-7934  0606-795  06 03 06.14926 -79 34 50.4248  239.1  62.9  0.902    6   0.104  0.025  0.143   0.014  0.006  0.033
LCS J0604-4817  0602-482  06 04 08.62222 -48 17 25.1517   12.3   9.6  0.409   13   0.013  0.012  0.012   0.002  0.002  0.002
LCS J0606-4729  0605-474  06 06 35.73356 -47 29 54.8437    2.7   1.3 -0.013   50   0.074  0.060  0.066   0.005  0.004  0.005
LCS J0607-6031  0607-605  06 07 55.08662 -60 31 51.9921    2.0   0.7  0.033   33   0.203  0.223  0.222   0.009  0.009  0.009
LCS J0608-5456  0607-549  06 08 49.05947 -54 56 42.8829    1.7   0.7  0.028   33   0.233  0.204  0.211   0.009  0.008  0.008
LCS J0610-7248  0611-727  06 10 11.63730 -72 48 13.5366    7.7   2.3  0.121   59   0.113  0.097  0.090   0.011  0.011  0.010
LCS J0610-6058  0609-609  06 10 30.29583 -60 58 37.7615    3.5   1.2 -0.039   50   0.080  0.069  0.067   0.005  0.005  0.005
LCS J0615-3117  0613-312  06 15 19.21143 -31 17 21.5718   15.2   9.3 -0.336   12   0.070  0.050  0.072   0.003  0.005  0.010
LCS J0618-4844  0616-487  06 18 13.03221 -48 44 58.3922    4.9   3.0  0.075   44   0.027  0.040  0.024   0.002  0.003  0.002
LCS J0618-5339  0617-536  06 18 26.53040 -53 39 33.2269    6.1   3.4 -0.064   22   0.123  0.133  0.108   0.003  0.007  0.006
LCS J0618-7843  0621-786  06 18 30.15894 -78 43 02.1392    5.6   1.0  0.033   28   0.198  0.203  0.165   0.007  0.007  0.007
LCS J0620-6107  0619-611  06 20 05.18946 -61 07 31.8894    2.6   1.0  0.140   33   0.139  0.103  0.108   0.006  0.005  0.005
LCS J0621-4504  0619-450  06 21 01.26870 -45 04 39.9454    2.6   3.6 -0.091   20   0.066  0.091  0.116   0.008  0.013  0.026
LCS J0621-4649  0619-468  06 21 19.43647 -46 49 58.4385    3.8   2.6 -0.152   50   0.019  0.137  0.134   0.002  0.005  0.008
LCS J0621-5241  0620-526  06 21 43.30328 -52 41 33.2978    2.7   1.2  0.079   33   0.077  0.072  0.066   0.004  0.005  0.004
LCS J0621-5935  0621-595  06 21 53.11374 -59 35 08.5608    7.1   2.7  0.082   35   0.158  0.097  0.069   0.004  0.006  0.005
LCS J0623-6436  0622-645  06 23 07.69666 -64 36 20.7228    2.8   0.8 -0.040   50   0.334  0.294  0.283   0.015  0.012  0.013
LCS J0625-6020  0624-603  06 25 24.28917 -60 20 29.5066    2.6   0.8 -0.062   32   0.194  0.183  0.029   0.008  0.007  0.004
LCS J0625-5438  0624-546  06 25 52.23060 -54 38 50.7049    1.7   0.7  0.071   33   0.243  0.245  0.239   0.009  0.009  0.009
LCS J0626-5341  0625-536  06 26 20.45020 -53 41 35.8370   11.7   6.8 -0.163   11   0.018  0.017 -1.0     0.001  0.002 -1.0
LCS J0626-4258  0625-429  06 26 36.70428 -42 58 06.0422   22.8  24.4  0.022    4   0.010  0.008 -1.0     0.001  0.002 -1.0
LCS J0628-6712  0628-671  06 28 39.60896 -67 12 47.4076   11.2   4.0  0.023   22   0.131  0.136  0.118   0.021  0.017  0.012
LCS J0629-6928  0629-694  06 29 13.96354 -69 28 41.3067   16.0   4.9 -0.438   39   0.033  0.019  0.009   0.003  0.003  0.002
LCS J0635-5827  0634-584  06 35 40.83026 -58 27 10.2752    7.8   4.9  0.154   12   0.120  0.072  0.100   0.021  0.009  0.010
LCS J0637-5014  0635-501  06 37 12.77991 -50 14 38.3542    4.1   2.6 -0.112   58   0.108  0.053  0.057   0.007  0.007  0.007
LCS J0639-4113  0638-411  06 39 45.58970 -41 13 32.1400    6.8   4.7 -0.159   14   0.150  0.175  0.201   0.015  0.006  0.018
LCS J0642-6150  0642-617  06 42 46.99923 -61 50 08.6737    3.3   1.1  0.295   29   0.118  0.109  0.105   0.005  0.006  0.005
LCS J0644-4343  0642-436  06 44 25.09970 -43 43 48.6584    7.2   5.5 -0.094   21   0.015  0.011  0.023   0.004  0.002  0.002
LCS J0644-6712  0644-671  06 44 28.04372 -67 12 57.3581    2.3   0.7  0.085   33   0.271  0.273  0.265   0.010  0.010  0.010
LCS J0647-6058  0647-609  06 47 40.85242 -60 58 05.0538    4.7   2.4  0.187   58   0.054  0.060  0.053   0.004  0.006  0.008
LCS J0648-7537  0649-755  06 48 13.99963 -75 37 18.8705   29.4   6.5 -0.115   21   0.015  0.014  0.017   0.002  0.004  0.003
LCS J0648-4734  0647-475  06 48 48.44999 -47 34 27.1813    7.1   3.6 -0.256   37   0.148  0.043  0.020   0.015  0.005  0.004
LCS J0649-4108  0647-410  06 49 14.11052 -41 08 53.0277    4.2   2.0  0.135   39   0.112  0.089  0.086   0.004  0.006  0.008
LCS J0649-5920  0648-592  06 49 29.48674 -59 20 34.0574    3.3   1.2  0.193   29   0.100  0.096  0.085   0.005  0.005  0.005
LCS J0651-6022  0651-603  06 51 55.23399 -60 22 13.2870    8.9   4.6 -0.129   21   0.026  0.023  0.028   0.002  0.002  0.002
LCS J0652-4808  0650-480  06 52 00.57407 -48 08 59.3950   54.5  24.3  0.303    5   0.016  0.012 -1.0     0.001  0.002 -1.0
LCS J0652-5751  0651-577  06 52 43.59666 -57 51 19.6887    6.0   2.4  0.122   28   0.037  0.035  0.038   0.003  0.004  0.004
LCS J0657-6139  0656-615  06 57 02.76399 -61 39 25.4791   11.4   4.2 -0.036   30   0.110  0.018  0.035   0.003  0.002  0.005
LCS J0657-5406  0656-540  06 57 09.44800 -54 06 37.0994    9.4   6.7  0.051   18   0.046  0.031  0.033   0.002  0.003  0.004
LCS J0658-6719  0658-672  06 58 12.97110 -67 19 45.8484   10.0   3.2  0.109   33   0.038  0.029  0.025   0.002  0.002  0.003
LCS J0658-5840  0657-586  06 58 13.77882 -58 40 27.5672    3.3   1.2  0.217   29   0.099  0.096  0.081   0.005  0.005  0.004
LCS J0700-6610  0700-661  07 00 31.25310 -66 10 45.2332    7.5   2.1  0.135   30   0.164  0.134  0.123   0.003  0.005  0.005
LCS J0700-4555  0659-458  07 00 38.40674 -45 55 47.8929    5.9   3.1  0.217   25   0.116  0.152  0.146   0.013  0.007  0.005
LCS J0704-5514  0703-551  07 04 12.62294 -55 14 40.9175    9.9   7.3 -0.063   24   0.054  0.051  0.043   0.002  0.004  0.004
LCS J0705-6500  0705-649  07 05 26.05260 -65 00 43.4845    5.1   1.6  0.287   29   0.075  0.067  0.064   0.004  0.005  0.004
LCS J0705-4847  0704-487  07 05 58.73246 -48 47 24.5207    7.7   4.6 -0.011   32   0.017  0.015  0.014   0.002  0.003  0.002
LCS J0706-4122  0705-412  07 06 43.05959 -41 22 23.7869    4.6   2.1  0.099   39   0.090  0.074  0.085   0.003  0.006  0.008
LCS J0707-4207  0705-420  07 07 10.98880 -42 07 29.2224    4.1   3.2 -0.073   31   0.094  0.107  0.087   0.008  0.007  0.007
LCS J0709-3811  0708-381  07 09 49.68718 -38 11 52.5565    7.1   4.4  0.172   32   0.076  0.057  0.047   0.003  0.004  0.005
LCS J0710-3620  0708-362  07 10 27.94917 -36 20 55.8936    3.6   1.8  0.015   39   0.104  0.105  0.102   0.003  0.007  0.007
LCS J0715-6829  0715-684  07 15 09.49816 -68 29 58.2326    8.0   2.0  0.167   30   0.207  0.194  0.179   0.004  0.005  0.005
LCS J0715-6627  0715-663  07 15 12.98381 -66 27 52.0066   10.2   3.3 -0.173   36   0.061  0.028  0.030   0.004  0.003  0.004
LCS J0716-6240  0716-625  07 16 33.68920 -62 40 26.7572    6.6   2.0  0.213   30   0.166  0.152  0.148   0.003  0.005  0.005
LCS J0718-4319  0717-432  07 18 43.62768 -43 19 49.7256    6.2   4.3  0.117   40   0.022  0.031  0.031   0.003  0.005  0.007
LCS J0719-6218  0718-622  07 19 04.47415 -62 18 02.4468    6.5   2.0  0.225   30   0.202  0.170  0.168   0.004  0.005  0.005
LCS J0719-6326  0718-633  07 19 07.36308 -63 26 59.1005   25.7   5.0 -0.296   12   0.175  0.077  0.132   0.012  0.012  0.030
LCS J0719-5228  0718-523  07 19 14.29200 -52 28 32.5059    2.7   1.2 -0.035   67   0.067  0.057  0.048   0.004  0.004  0.005
LCS J0719-3928  0717-393  07 19 39.27946 -39 28 48.6904    4.0   3.1  0.082   28   0.189  0.189  0.164   0.005  0.021  0.020
LCS J0720-5004  0719-499  07 20 24.00555 -50 04 39.8092    4.2   2.7  0.023   48   0.059  0.053  0.048   0.004  0.006  0.006
LCS J0721-4224  0719-423  07 21 30.04770 -42 24 12.6632    8.5   5.3 -0.174   15   0.025  0.088  0.099   0.003  0.007  0.005
LCS J0723-6437  0723-645  07 23 23.41608 -64 37 05.0618  188.1  20.7 -0.628    6   0.080  0.028  0.183   0.007  0.006  0.042
LCS J0723-8247  0729-826  07 23 39.40623 -82 47 41.0889   14.5   1.6  0.082   30   0.088  0.079  0.076   0.004  0.005  0.005
LCS J0724-3931  0723-394  07 24 45.35593 -39 31 18.9804    4.4   3.3  0.082   26   0.159  0.142  0.141   0.005  0.011  0.008
LCS J0726-4728  0725-473  07 26 26.24016 -47 28 53.3629    2.5   1.0  0.086   37   0.154  0.132  0.134   0.008  0.007  0.007
LCS J0726-4435  0725-444  07 26 57.54109 -44 35 18.9953    7.6   3.6  0.340   22   0.088  0.035 -1.0     0.004  0.002 -1.0
LCS J0727-3813  0725-381  07 27 00.13087 -38 13 11.4093    5.4   3.6 -0.037   21   0.128  0.091  0.054   0.004  0.007  0.006
LCS J0728-4745  0726-476  07 28 23.51373 -47 45 17.0233    2.1   0.9  0.004   47   0.188  0.153  0.129   0.009  0.007  0.007
LCS J0730-6602  0730-659  07 30 49.55897 -66 02 18.8774    7.4   3.1  0.108   49   0.042  0.043  0.040   0.003  0.005  0.006
LCS J0732-4640  0731-465  07 32 44.30846 -46 40 17.2080    2.2   0.9  0.024   37   0.208  0.143  0.155   0.011  0.008  0.008
LCS J0734-7711  0736-770  07 34 43.41962 -77 11 13.4864    4.5   0.9  0.047   38   0.229  0.243  0.234   0.008  0.009  0.009
LCS J0737-8248  0742-826  07 37 06.09652 -82 48 40.0144  950.2 120.6  0.862    4   0.009  0.009 -1.0     0.001  0.002 -1.0
LCS J0741-4709  0740-470  07 41 45.24542 -47 09 25.9974    2.3   1.0  0.095   37   0.161  0.159  0.137   0.009  0.007  0.007
LCS J0743-5619  0742-562  07 43 20.48421 -56 19 32.9630    5.4   1.9  0.390   30   0.489  0.427  0.394   0.008  0.009  0.008
LCS J0743-4434  0741-444  07 43 32.75841 -44 34 05.1189    2.0   1.7  0.133   56   0.236  0.225  0.159   0.017  0.024  0.019
LCS J0744-6835  0744-684  07 44 19.71220 -68 35 33.2007   14.0   3.3 -0.130   40   0.074  0.044  0.024   0.007  0.006  0.004
LCS J0745-5928  0744-593  07 45 18.26616 -59 28 29.0181    6.2   4.0  0.185   21   0.027  0.031  0.030   0.001  0.003  0.003
LCS J0746-5618  0745-561  07 46 58.22480 -56 18 32.5313    8.3   3.5 -0.036   27   0.018  0.015 -1.0     0.001  0.001 -1.0
LCS J0748-5258  0746-528  07 48 12.67193 -52 58 31.7636    5.2   2.0  0.395   30   0.236  0.178  0.181   0.004  0.005  0.005
LCS J0756-6430  0755-643  07 56 24.60698 -64 30 30.5225   12.5   5.9  0.453   12   0.017  0.020  0.016   0.002  0.003  0.003
LCS J0757-7353  0758-737  07 57 14.07728 -73 53 09.3682    8.1   2.3 -0.069   50   0.359  0.352  0.190   0.025  0.027  0.025
LCS J0800-4817  0758-481  08 00 27.15505 -48 17 50.9277   13.9  19.5  0.155    8   0.015  0.016  0.017   0.001  0.002  0.003
LCS J0803-7025  0804-702  08 03 53.91384 -70 25 13.0446    8.8   3.2  0.049   51   0.099  0.068  0.081   0.004  0.006  0.006
LCS J0806-6101  0805-608  08 06 49.30221 -61 01 29.9646    6.6   2.1  0.367   30   0.192  0.167  0.159   0.003  0.005  0.005
LCS J0807-4827  0806-483  08 07 40.97865 -48 27 57.0055   12.2  11.6 -0.242    8   0.361  0.099  0.125   0.050  0.013  0.028
LCS J0808-5428  0806-543  08 08 05.46684 -54 28 44.8502   14.4   6.1 -0.364   18   0.060  0.046  0.024   0.002  0.004  0.003
LCS J0809-4916  0808-491  08 09 45.98618 -49 16 39.8500    6.9   7.0 -0.511   11   0.397  0.063  0.125   0.035  0.010  0.028
LCS J0811-7530  0812-753  08 11 03.20732 -75 30 27.8222   12.7   3.0  0.160   57   0.052  0.028  0.027   0.002  0.002  0.004
LCS J0812-7420  0813-741  08 12 30.97320 -74 20 13.4310   14.7   3.3 -0.007   18   0.025  0.027 -1.0     0.002  0.001 -1.0
LCS J0812-4751  0811-477  08 12 40.97393 -47 51 52.9716    5.9   5.5 -0.528   17   0.341  0.142  0.134   0.049  0.021  0.027
LCS J0813-4015  0811-401  08 13 35.05962 -40 15 45.4410    1.9   3.2 -0.050   23   0.073  0.074  0.102   0.006  0.012  0.025
LCS J0814-5402  0813-538  08 14 56.77300 -54 02 08.4398   15.8   7.2 -0.386   16   0.049  0.035  0.013   0.002  0.004  0.003
LCS J0817-4809  0815-479  08 17 11.24627 -48 09 20.0238    2.5   1.1  0.017   47   0.093  0.076  0.071   0.005  0.005  0.005
LCS J0818-4434  0817-444  08 18 45.98094 -44 34 05.2255    6.7   5.2 -0.117   37   0.105  0.104  0.105   0.004  0.005  0.013
LCS J0820-5705  0819-569  08 20 58.76293 -57 05 33.4017    7.6   3.4  0.135   42   0.015  0.014  0.015   0.001  0.001  0.002
LCS J0821-5800  0820-578  08 21 20.52786 -58 00 18.7442    8.6   4.6  0.049   16   0.067  0.037  0.041   0.013  0.006  0.005
LCS J0822-4310  0820-430  08 22 26.84204 -43 10 26.2350    6.9   5.5  0.331   39   0.139  0.140  0.118   0.005  0.007  0.015
LCS J0823-4701  0821-468  08 23 12.43340 -47 01 42.9353   15.4   5.5 -0.246   10   0.050  0.021 -1.0     0.005  0.004 -1.0
LCS J0823-4501  0821-448  08 23 26.85419 -45 01 45.7818    2.8   1.3 -0.001   48   0.061  0.055  0.046   0.004  0.004  0.004
LCS J0823-4838  0822-484  08 23 49.95473 -48 38 08.4500    3.1   2.7  0.153   66   0.091  0.087  0.082   0.007  0.011  0.017
LCS J0825-5849  0824-586  08 25 51.88462 -58 49 34.5285    7.5   3.5 -0.090   37   0.076  0.077  0.122   0.009  0.008  0.005
LCS J0826-6404  0825-639  08 26 27.85207 -64 04 15.2662   11.5   6.9  0.461   11   0.020  0.019  0.016   0.002  0.003  0.003
LCS J0826-4117  0824-411  08 26 35.62052 -41 17 12.0282    5.7  18.9 -0.550    4   0.021  0.040  0.101   0.005  0.009  0.025
LCS J0829-4902  0827-488  08 29 16.21134 -49 02 42.5847    5.8   3.6  0.163   38   0.180  0.175  0.154   0.007  0.008  0.016
LCS J0832-4846  0830-486  08 32 13.00473 -48 46 54.7537    3.1   1.4  0.001   47   0.076  0.050  0.036   0.004  0.004  0.004
LCS J0833-4717  0831-471  08 33 05.67782 -47 17 01.7132    5.4   4.7  0.003   29   0.056  0.078  0.163   0.007  0.013  0.006
LCS J0833-7305  0834-729  08 33 43.14133 -73 05 26.2037    5.3   1.3  0.003   50   0.099  0.083  0.083   0.006  0.005  0.005
LCS J0835-5953  0834-597  08 35 29.02185 -59 53 10.9194    6.8   2.3  0.431   30   0.181  0.171 -1.0     0.003  0.005 -1.0
LCS J0836-4313  0834-430  08 36 11.85732 -43 13 29.9530    7.5   5.8  0.306   14   0.041  0.057  0.130   0.006  0.014  0.029
LCS J0837-4609  0836-459  08 37 58.78905 -46 09 28.4077  120.6  53.4 -0.338    3   0.007  0.013 -1.0     0.001  0.003 -1.0
LCS J0840-5732  0838-573  08 40 09.02009 -57 32 02.3200    7.5   2.4  0.064   38   0.082  0.060  0.069   0.003  0.005  0.007
LCS J0840-8354  0845-837  08 40 09.61334 -83 54 32.5760   20.7   2.2  0.013   65   0.114  0.138  0.124   0.011  0.015  0.013
LCS J0842-6053  0841-607  08 42 26.56073 -60 53 50.4038    6.7   2.2  0.427   30   0.289  0.223 -1.0     0.005  0.006 -1.0
LCS J0844-4742  0842-475  08 44 29.48271 -47 42 26.4008  115.2  50.0 -0.375    3   0.004 -1.0   -1.0     0.001 -1.0   -1.0
LCS J0845-5458  0843-547  08 45 02.48215 -54 58 08.5445    5.5   2.1  0.478   30   0.517  0.425 -1.0     0.014  0.009 -1.0
LCS J0845-6527  0844-652  08 45 11.33504 -65 27 23.1643    6.9   2.0  0.354   30   0.284  0.261  0.216   0.005  0.006  0.006
LCS J0845-5555  0844-557  08 45 49.67936 -55 55 26.7457    5.2   2.0  0.433   30   0.330  0.286 -1.0     0.005  0.007 -1.0
LCS J0849-5905  0848-588  08 49 14.87674 -59 05 00.7755    5.8   2.0  0.410   30   0.403  0.207  0.107   0.006  0.006  0.005
LCS J0851-5228  0850-522  08 51 55.84870 -52 28 12.7833    4.9   1.9  0.466   30   0.303  0.252 -1.0     0.005  0.006 -1.0
LCS J0851-5441  0850-545  08 51 57.93075 -54 41 33.7589    8.3   3.2  0.257   25   0.047  0.044 -1.0     0.002  0.004 -1.0
LCS J0852-5755  0851-577  08 52 38.72550 -57 55 29.8121    5.4   1.9  0.422   30   0.390  0.355 -1.0     0.006  0.008 -1.0
LCS J0855-7149  0855-716  08 55 11.76995 -71 49 06.4556    4.1   1.0 -0.162   33   0.186  0.147  0.059   0.007  0.006  0.005
LCS J0857-7719  0858-771  08 57 42.62738 -77 19 31.8251    9.3   1.6 -0.055   42   0.062  0.061  0.058   0.004  0.004  0.005
LCS J0901-6636  0900-664  09 01 15.50951 -66 36 33.2590    3.3   1.0  0.027   33   0.111  0.112  0.100   0.005  0.006  0.005
LCS J0902-5011  0901-499  09 02 46.62901 -50 11 30.7644   17.8  54.9 -0.947    3   0.028  0.064  0.135   0.005  0.014  0.032
LCS J0903-4805  0901-478  09 03 11.42773 -48 05 16.3264    7.9   6.2 -0.065   23   0.160  0.104  0.070   0.017  0.011  0.005
LCS J0903-4624  0901-462  09 03 39.30184 -46 24 44.1099   11.8   7.1  0.305   14   0.062  0.018 -1.0     0.007  0.004 -1.0
LCS J0908-4736  0906-474  09 08 42.32180 -47 36 50.9417    8.9   2.7 -0.124   29   0.098  0.060  0.051   0.005  0.005  0.007
LCS J0908-4109  0906-409  09 08 46.90884 -41 09 04.6437    8.4   8.2 -0.344   25   0.072  0.069  0.072   0.003  0.005  0.006
LCS J0908-4655  0907-467  09 08 56.95625 -46 55 54.1272    7.4   6.5 -0.054   23   0.199  0.190  0.172   0.020  0.027  0.007
LCS J0909-7445  0909-745  09 09 20.94492 -74 45 08.1490    4.8   1.0  0.029   33   0.118  0.117  0.111   0.005  0.006  0.005
LCS J0910-5636  0909-564  09 10 51.20837 -56 36 52.6111    4.7   4.1  0.137   34   0.041  0.040  0.113   0.006  0.005  0.027
LCS J0911-4724  0909-472  09 11 06.10442 -47 24 48.2404    6.5   2.5  0.240   34   0.097  0.057  0.049   0.003  0.006  0.007
LCS J0911-4159  0909-417  09 11 28.08097 -41 59 16.3606    9.3   9.4 -0.198   20   0.045  0.027  0.021   0.002  0.004  0.003
LCS J0912-4257  0910-427  09 12 39.18831 -42 57 43.5334    6.3   8.6 -0.013   13   0.033  0.042  0.105   0.005  0.009  0.024
LCS J0914-4524  0912-451  09 14 20.40964 -45 24 25.1703    9.8   9.4 -0.195   22   0.025  0.029  0.028   0.001  0.003  0.003
LCS J0914-4730  0912-472  09 14 35.23751 -47 30 29.5031    6.2   8.4  0.363   12   0.012  0.019  0.016   0.002  0.003  0.002
LCS J0918-4146  0916-415  09 18 51.43284 -41 46 24.8735    9.3   9.3 -0.132   19   0.036  0.025  0.022   0.002  0.003  0.003
LCS J0919-3538  0917-354  09 19 06.88933 -35 38 27.0384    4.0   3.7  0.208   31   0.240  0.207  0.201   0.040  0.022  0.036
LCS J0919-6815  0918-680  09 19 39.59686 -68 15 23.7514   11.4   3.6  0.021   57   0.031  0.028  0.029   0.003  0.003  0.004
LCS J0919-5340  0918-534  09 19 44.03902 -53 40 06.4453    1.7   0.7  0.057   24   0.508  0.481  0.327   0.017  0.016  0.016
LCS J0920-4219  0918-421  09 20 16.36751 -42 19 00.9117    9.6   8.7 -0.185   22   0.050  0.042  0.045   0.002  0.004  0.003
LCS J0921-4717  0919-470  09 21 07.72122 -47 17 53.1380   10.6   9.1  0.303   17   0.029  0.026  0.024   0.001  0.003  0.003
LCS J0921-8209  0924-819  09 21 42.69766 -82 09 36.2197   20.1   2.0  0.047   30   0.128  0.120  0.111   0.003  0.006  0.005
LCS J0923-6648  0922-665  09 23 47.52191 -66 48 37.1301    7.7   2.1  0.357   30   0.155  0.139  0.130   0.003  0.005  0.005
LCS J0923-4420  0922-441  09 23 55.49018 -44 20 26.5158   15.2   7.6  0.514   19   0.125  0.157  0.132   0.008  0.008  0.005
LCS J0924-6218  0922-620  09 24 10.70181 -62 18 37.2573    6.9   2.8  0.063   44   0.138  0.087  0.066   0.006  0.005  0.004
LCS J0924-4203  0923-418  09 24 58.28713 -42 03 38.5812   17.2   9.3  0.553   19   0.076  0.100  0.085   0.004  0.008  0.005
LCS J0925-3547  0923-355  09 25 46.05887 -35 47 02.7370    4.2   3.8  0.268   30   0.148  0.132  0.188   0.024  0.014  0.033
LCS J0927-7900  0928-787  09 27 49.54120 -79 00 53.5711  585.5  82.9 -0.334    5   0.064  0.165  0.140   0.014  0.039  0.032
LCS J0928-3529  0926-352  09 28 49.82929 -35 29 48.8494    3.4   3.8  0.160   35   0.038  0.034  0.035   0.002  0.002  0.004
LCS J0929-4323  0927-431  09 29 47.73226 -43 23 01.2383   28.8  20.3  0.656    5   0.009  0.009  0.014   0.001  0.002  0.003
LCS J0931-6229  0930-622  09 31 27.56015 -62 29 35.6583    3.8   1.6  0.317   22   0.127  0.081  0.074   0.005  0.005  0.005
LCS J0932-6419  0931-640  09 32 16.07985 -64 19 17.4314    5.5   2.2  0.131   64   0.044  0.030  0.035   0.002  0.003  0.004
LCS J0933-4454  0931-446  09 33 19.49778 -44 54 22.8452    2.6   3.1  0.056   22   0.075  0.090  0.113   0.007  0.012  0.027
LCS J0933-5240  0931-524  09 33 33.17020 -52 40 19.2164    5.8   2.0  0.183   38   0.204  0.154  0.162   0.006  0.008  0.008
LCS J0934-4922  0933-491  09 34 47.97393 -49 22 51.8995    7.1   5.1 -0.064   22   0.061  0.051 -1.0     0.007  0.012 -1.0
LCS J0937-4537  0935-453  09 37 48.00844 -45 37 22.2556   16.5  12.7 -0.049    8   0.010  0.013  0.016   0.001  0.002  0.003
LCS J0938-6556  0937-657  09 38 41.84684 -65 56 13.3122    3.4   1.0  0.124   34   0.127  0.131  0.112   0.005  0.006  0.006
LCS J0938-6402  0937-638  09 38 52.33055 -64 02 52.2142   44.5   9.7 -0.686    8   0.014  0.014  0.014   0.001  0.002  0.003
LCS J0940-6107  0939-608  09 40 47.35924 -61 07 28.3790    2.1   0.7  0.032   66   0.230  0.176  0.141   0.011  0.008  0.010
LCS J0941-5641  0939-564  09 41 34.96519 -56 41 20.9795    6.4   3.7 -0.012   44   0.115  0.078  0.085   0.004  0.007  0.007
LCS J0941-8615  0948-860  09 41 55.61531 -86 15 01.8171   36.2   2.3 -0.334   69   0.157  0.157  0.148   0.017  0.017  0.016
LCS J0942-7731  0942-772  09 42 42.75190 -77 31 11.8463    7.7   1.4  0.025   50   0.079  0.077  0.071   0.005  0.005  0.005
LCS J0943-7620  0943-761  09 43 24.02882 -76 20 10.3613   13.6   2.9 -0.192   57   0.018  0.018  0.018   0.001  0.001  0.003
LCS J0945-4609  0943-459  09 45 28.37727 -46 09 50.4505   10.0   8.6  0.480   14   0.016  0.016  0.015   0.001  0.002  0.003
LCS J0946-4707  0944-469  09 46 51.33562 -47 07 59.2351    5.3   2.0  0.405   26   0.267  0.235  0.162   0.008  0.009  0.008
LCS J0947-7731  0948-772  09 47 51.47323 -77 31 35.2157    9.0   1.9  0.007   73   0.145  0.161  0.149   0.013  0.009  0.013
LCS J0950-3830  0947-382  09 50 01.11925 -38 30 34.6201    4.0   2.9  0.253   40   0.158  0.105  0.137   0.033  0.012  0.025
LCS J0951-4915  0949-490  09 51 40.44935 -49 15 36.9900    5.7   7.0  0.009   22   0.059  0.051  0.046   0.002  0.004  0.004
LCS J0952-5049  0950-505  09 52 30.97856 -50 49 24.2107   12.6   9.1  0.245   17   0.034  0.026  0.029   0.002  0.003  0.003
LCS J0952-5315  0950-530  09 52 38.52889 -53 15 07.7437   25.8  14.6  0.266    8   0.014  0.013 -1.0     0.002  0.002 -1.0
LCS J0953-6924  0952-691  09 53 20.50191 -69 24 24.6276    5.4   1.6  0.084   29   0.082  0.067  0.069   0.004  0.005  0.004
LCS J0954-4108  0952-408  09 54 19.06000 -41 08 12.8410    5.2   2.1  0.369   26   0.138 -1.0   -1.0     0.004 -1.0   -1.0
LCS J0954-5113  0952-509  09 54 21.22347 -51 13 33.3531    6.3   2.2  0.357   34   0.154  0.102 -1.0     0.004  0.006 -1.0
LCS J0954-4736  0952-473  09 54 43.75994 -47 36 29.0670    8.1   7.5  0.234   16   0.035  0.024  0.022   0.002  0.003  0.003
LCS J0958-6752  0957-676  09 58 13.05978 -67 52 42.5017  137.7  53.3 -0.023    4   0.011  0.014 -1.0     0.001  0.002 -1.0
LCS J1001-6446  0959-645  10 01 19.03660 -64 46 32.2279    9.2   3.9 -0.089   38   0.055  0.049  0.056   0.003  0.004  0.006
LCS J1002-7008  1001-698  10 02 21.76076 -70 08 16.2459    4.8   1.3  0.145   29   0.094  0.100  0.091   0.005  0.005  0.005
LCS J1002-6138  1001-613  10 02 42.35716 -61 38 30.1581   22.0   8.4 -0.032   26   0.137  0.065  0.063   0.005  0.004  0.006
LCS J1004-4520  1002-451  10 04 03.19218 -45 20 46.8700    7.7   6.0  0.114   21   0.032  0.035 -1.0     0.004  0.006 -1.0
LCS J1007-5356  1005-536  10 07 21.28783 -53 56 41.6726    3.3   2.1  0.025   28   0.084  0.037  0.038   0.004  0.003  0.004
LCS J1008-3139  1006-314  10 08 50.55040 -31 39 05.4661    5.8   3.9  0.204   50   0.046  0.040  0.049   0.003  0.004  0.006
LCS J1009-4847  1007-485  10 09 10.78296 -48 47 30.7455   12.8  17.2 -0.274    7   0.011  0.010  0.012   0.001  0.002  0.002
LCS J1013-6115  1012-610  10 13 58.16900 -61 15 02.6415   28.7  11.3 -0.099   20   0.023  0.010 -1.0     0.002  0.003 -1.0
LCS J1016-5514  1014-549  10 16 04.16359 -55 14 36.1118    9.6   4.2  0.286   27   0.056  0.050  0.039   0.004  0.006  0.007
LCS J1017-5224  1015-521  10 17 17.33898 -52 24 47.3634    2.3   1.1 -0.060   32   0.148  0.102  0.126   0.006  0.005  0.006
LCS J1018-6250  1016-625  10 18 17.54586 -62 50 58.7997   17.6   6.8  0.739    9   0.033  0.021  0.016   0.003  0.003  0.003
LCS J1019-6258  1017-627  10 19 04.24707 -62 58 24.9719  113.9  56.5 -0.122    4   0.011  0.027 -1.0     0.002  0.003 -1.0
LCS J1019-6047  1018-605  10 19 53.50259 -60 47 48.3383    2.3   0.8 -0.046   61   0.188  0.160  0.127   0.007  0.008  0.007
LCS J1020-4251  1017-426  10 20 03.91943 -42 51 30.0469   24.0  18.7  0.792   13   0.016  0.023 -1.0     0.002  0.004 -1.0
LCS J1024-6505  1023-648  10 24 53.17629 -65 05 10.3766   29.9  10.7  0.767    8   0.013  0.017  0.014   0.001  0.002  0.003
LCS J1026-8543  1029-854  10 26 34.37008 -85 43 14.2933   30.7   2.0 -0.176   94   0.063  0.054  0.067   0.006  0.005  0.007
LCS J1028-6441  1026-644  10 28 03.54985 -64 41 16.2180    2.2   0.7  0.029  110   0.104  0.091  0.095   0.005  0.005  0.006
LCS J1029-5622  1027-561  10 29 47.70355 -56 22 56.5393    6.0   2.6  0.232   59   0.138  0.065  0.096   0.006  0.006  0.008
LCS J1030-6415  1029-640  10 30 42.69655 -64 15 26.9119   14.8   6.2 -0.056   24   0.040  0.038  0.036   0.002  0.004  0.003
LCS J1032-5917  1030-590  10 32 42.52474 -59 17 57.0022   10.3   4.9  0.267   36   0.938  0.545  0.279   0.064  0.047  0.027
LCS J1033-5035  1031-503  10 33 32.14602 -50 35 28.9489   23.8  19.1  0.585    7   0.016  0.013 -1.0     0.001  0.002 -1.0
LCS J1036-6001  1034-597  10 36 32.48365 -60 01 55.9938   23.6   5.6  0.030    9   0.123  0.058 -1.0     0.009  0.007 -1.0
LCS J1036-5047  1034-505  10 36 43.97288 -50 47 43.3244    3.4   1.7 -0.046   26   0.050  0.049  0.054   0.004  0.002  0.005
LCS J1038-7003  1036-697  10 38 28.49887 -70 03 08.4444  389.1 125.2  0.990    3   0.056  0.023  0.152   0.008  0.005  0.034
LCS J1038-5311  1036-529  10 38 40.65702 -53 11 43.2690    2.0   0.8  0.095   36   1.308  1.262  0.248   0.046  0.047  0.029
LCS J1041-6431  1039-642  10 41 17.24578 -64 31 02.0391    8.9   2.5  0.161   30   0.111  0.104  0.102   0.002  0.005  0.005
LCS J1041-4740  1039-474  10 41 44.64986 -47 40 00.0638    1.9   0.9  0.059   39   1.169  0.960  0.929   0.039  0.037  0.034
LCS J1042-4129  1039-412  10 42 03.01781 -41 29 29.7524    8.8  13.6  0.738   10   0.012  0.012 -1.0     0.001  0.002 -1.0
LCS J1042-4143  1040-414  10 42 44.39978 -41 43 25.7475   11.2   8.8 -0.220   12   0.224  0.222 -1.0     0.023  0.035 -1.0
LCS J1043-4530  1041-452  10 43 51.42195 -45 30 09.5620    6.8   3.4  0.352   18   0.301  0.189  0.104   0.008  0.008  0.008
LCS J1044-5201  1042-517  10 44 05.64917 -52 01 05.7466    2.0   2.2  0.110   22   0.176  0.067  0.180   0.012  0.016  0.036
LCS J1044-5440  1042-544  10 44 24.27306 -54 40 37.3310    5.8   2.8  0.150   54   0.163  0.190  0.209   0.016  0.009  0.010
LCS J1044-6435  1043-643  10 44 53.98408 -64 35 26.3176  127.1  55.5  0.942    4   0.062  0.026  0.153   0.010  0.005  0.036
LCS J1046-5130  1044-512  10 46 38.90267 -51 30 11.0655    8.5   3.7  0.299   16   0.165  0.087  0.113   0.004  0.004  0.008
LCS J1047-5513  1045-549  10 47 26.19275 -55 13 35.9652    5.8   2.8  0.156   55   0.103  0.185  0.185   0.010  0.009  0.009
LCS J1048-5313  1046-529  10 48 07.64323 -53 13 21.5056    5.3   2.8  0.132   60   0.177  0.193  0.206   0.016  0.010  0.009
LCS J1048-4639  1046-463  10 48 18.00831 -46 39 17.4584    2.4   1.0  0.075   31   0.172  0.146  0.118   0.009  0.008  0.006
LCS J1049-6003  1047-597  10 49 34.56037 -60 03 17.6878   34.5  10.2  0.550    7   0.356  0.036 -1.0     0.026  0.005 -1.0
LCS J1050-5249  1048-525  10 50 38.02832 -52 49 48.3262    2.3   1.8 -0.051   45   0.274  0.235  0.258   0.010  0.010  0.011
LCS J1050-7254  1049-726  10 50 45.25007 -72 54 32.3088    4.7   1.2  0.008   33   0.097  0.102  0.101   0.005  0.005  0.005
LCS J1050-4719  1048-470  10 50 53.40372 -47 19 04.5541    2.3   1.1 -0.030   39   0.470  0.273  0.238   0.016  0.012  0.013
LCS J1050-6119  1048-610  10 50 55.44995 -61 19 08.3144  112.7  56.0 -0.188    4   0.011 -1.0   -1.0     0.001 -1.0   -1.0
LCS J1051-5344  1049-534  10 51 09.10004 -53 44 46.5416    2.1   0.8  0.061   39   0.769  0.708  0.623   0.026  0.027  0.022
LCS J1053-5546  1051-555  10 53 51.61830 -55 46 50.1739    7.0   2.3  0.303   30   0.190  0.185  0.180   0.003  0.005  0.005
LCS J1055-5413  1053-539  10 55 17.20783 -54 13 31.6384    6.9   2.4  0.286   30   0.141  0.129  0.123   0.003  0.005  0.005
LCS J1057-4039  1055-403  10 57 27.88177 -40 39 40.5413   10.0   8.4  0.076   14   0.082  0.032 -1.0     0.008  0.007 -1.0
LCS J1100-4249  1058-425  11 00 50.31796 -42 49 13.3009    2.6   1.2  0.038   39   0.165  0.149  0.132   0.006  0.009  0.007
LCS J1101-4454  1058-446  11 01 14.02962 -44 54 32.1137   66.5  29.3  0.686    7   0.012  0.013 -1.0     0.002  0.004 -1.0
LCS J1101-6325  1059-631  11 01 54.37860 -63 25 22.5962    7.7   2.2  0.294   28   1.060  0.984  0.952   0.017  0.017  0.017
LCS J1101-6056  1059-606  11 01 58.49203 -60 56 50.2960   26.8  10.7  0.813   13   0.192  0.040 -1.0     0.015  0.007 -1.0
LCS J1102-4404  1059-438  11 02 04.83643 -44 04 22.8387    2.2   1.0  0.032   39   0.255  0.247  0.262   0.009  0.011  0.010
LCS J1103-5626  1101-561  11 03 15.38503 -56 26 35.5524    3.9   1.5  0.050   39   0.107  0.094  0.093   0.004  0.005  0.007
LCS J1106-3646  1104-365  11 06 24.04239 -36 46 58.9148    5.5   4.4  0.389   41   0.099  0.093  0.078   0.005  0.005  0.007
LCS J1107-6148  1105-615  11 07 41.11842 -61 48 42.1939   11.8   3.4  0.063   27   0.041  0.037 -1.0     0.002  0.003 -1.0
LCS J1108-4329  1106-432  11 08 32.21106 -43 29 40.0951    2.5   1.2  0.047   39   0.183  0.177  0.155   0.006  0.009  0.007
LCS J1109-4815  1107-479  11 09 18.86414 -48 15 19.2681    3.2   1.4  0.087   31   0.069  0.062  0.067   0.004  0.004  0.005
LCS J1110-6655  1108-666  11 10 15.74600 -66 55 32.0292   13.8   4.9 -0.065   25   0.021  0.018  0.019   0.001  0.002  0.002
LCS J1114-8603  1115-857  11 14 30.11232 -86 03 25.7453   37.0   2.3  0.128   67   0.107  0.082  0.086   0.004  0.005  0.008
LCS J1117-5338  1114-533  11 17 15.33363 -53 38 16.2282   41.6  14.5  0.745    6   0.015  0.017  0.016   0.001  0.002  0.003
LCS J1117-4838  1115-483  11 17 19.90922 -48 38 10.2051    6.3   4.0  0.242   41   0.074  0.100  0.093   0.005  0.006  0.005
LCS J1123-6417  1121-640  11 23 19.41524 -64 17 36.1959    7.7   2.2  0.269   30   0.180  0.143  0.141   0.003  0.004  0.005
LCS J1123-5334  1121-532  11 23 54.33161 -53 34 17.1352    3.6   1.4 -0.000   39   0.108  0.107  0.096   0.004  0.007  0.005
LCS J1125-5805  1122-578  11 25 04.08538 -58 05 39.7146   24.0  11.6  0.818    7   0.007  0.007 -1.0     0.001  0.002 -1.0
LCS J1126-4116  1124-410  11 26 50.12686 -41 16 42.8466    6.4   4.5  0.251   27   0.022  0.031  0.032   0.002  0.002  0.003
LCS J1127-6505  1125-648  11 27 14.89848 -65 05 43.7091    8.7   2.5  0.144   37   0.066  0.054  0.058   0.002  0.005  0.007
LCS J1128-5055  1126-506  11 28 52.34678 -50 55 42.9800    6.9   3.4  0.198   23   0.132  0.088 -1.0     0.004  0.005 -1.0
LCS J1129-4435  1127-443  11 29 31.72183 -44 35 49.9391    1.8   1.6  0.218   31   0.162  0.121  0.126   0.006  0.005  0.007
LCS J1132-4738  1129-473  11 32 09.25761 -47 38 53.3522   85.8  45.8 -0.210    4   0.004 -1.0   -1.0     0.001 -1.0   -1.0
LCS J1132-5606  1129-558  11 32 16.41482 -56 06 44.7308    6.8   2.3  0.391   30   0.281  0.205  0.189   0.005  0.006  0.006
LCS J1132-7425  1130-741  11 32 19.10982 -74 25 09.0235    7.6   2.4 -0.184   32   0.054  0.041  0.040   0.003  0.002  0.003
LCS J1133-6317  1130-630  11 33 16.08834 -63 17 26.6080   12.2   3.5  0.009   33   0.144  0.024 -1.0     0.005  0.003 -1.0
LCS J1133-4720  1131-470  11 33 44.66287 -47 20 42.7913    7.1   3.3  0.196   23   0.130  0.104  0.077   0.004  0.006  0.007
LCS J1136-6827  1133-681  11 36 02.09836 -68 27 05.8187    7.1   1.9  0.207   30   0.507  0.444  0.360   0.008  0.009  0.008
LCS J1138-4653  1136-466  11 38 55.55911 -46 53 42.2586    6.8   3.3  0.348   23   0.167  0.212  0.135   0.005  0.008  0.006
LCS J1140-4641  1137-464  11 40 15.28191 -46 41 39.8573   30.3  46.9  0.625    5   0.004 -1.0    0.055   0.001 -1.0    0.011
LCS J1145-3909  1142-388  11 45 01.49529 -39 09 16.9558    6.7   3.8  0.339   15   0.158  0.111  0.087   0.004  0.005  0.008
LCS J1145-4836  1143-483  11 45 31.04235 -48 36 10.0460    2.8   1.1  0.135   31   0.126  0.108  0.091   0.007  0.006  0.005
LCS J1147-6753  1145-676  11 47 33.39984 -67 53 41.7659    7.2   2.0  0.233   30   0.521  0.460  0.358   0.009  0.009  0.008
LCS J1148-4805  1145-478  11 48 15.65747 -48 05 38.4306    8.9   4.4  0.021   23   0.072  0.091 -1.0     0.007  0.011 -1.0
LCS J1148-6745  1145-674  11 48 18.14619 -67 45 38.5829   10.0   3.4  0.096   22   0.131  0.046  0.034   0.003  0.002  0.005
LCS J1148-7819  1146-780  11 48 44.47706 -78 19 33.5788   14.4   3.2  0.088   51   0.040  0.031  0.039   0.002  0.002  0.004
LCS J1150-5416  1148-540  11 50 33.95505 -54 16 42.3375    6.2   2.2  0.424   30   0.204  0.191  0.185   0.004  0.005  0.005
LCS J1150-5613  1148-559  11 50 58.06773 -56 13 27.9957   13.1   7.3  0.347   19   0.023  0.022  0.023   0.001  0.003  0.003
LCS J1152-8344  1150-834  11 52 53.22151 -83 44 09.4375   19.8   1.9 -0.132   30   0.286  0.285  0.284   0.005  0.007  0.006
LCS J1153-5821  1150-580  11 53 22.44178 -58 21 59.1311    9.8   5.4  0.389   19   0.032  0.053  0.042   0.001  0.004  0.004
LCS J1154-6542  1151-654  11 54 15.04808 -65 42 16.3767    7.6   2.2  0.230   30   0.142  0.127  0.117   0.003  0.006  0.005
LCS J1155-5730  1152-572  11 55 23.88966 -57 30 48.1391    5.8   2.8  0.031   50   0.180  0.166  0.185   0.014  0.008  0.009
LCS J1155-8101  1153-807  11 55 46.09997 -81 01 18.2035   20.6   2.6  0.000   35   0.075  0.068  0.057   0.002  0.004  0.005
LCS J1201-5150  1159-515  12 01 43.27302 -51 50 34.4760    2.4   1.0 -0.024   45   0.134  0.120  0.121   0.007  0.006  0.007
LCS J1204-5055  1202-506  12 04 58.99303 -50 55 56.6280    2.7   1.1 -0.001   41   0.087  0.082  0.093   0.005  0.005  0.005
LCS J1206-6138  1204-613  12 06 51.49592 -61 38 56.7606    6.1   1.9  0.234   38   0.544  0.503  0.457   0.015  0.018  0.016
LCS J1207-4734  1204-473  12 07 24.07081 -47 34 53.9986    2.3   1.1  0.027   45   0.135  0.111  0.126   0.006  0.006  0.007
LCS J1208-7120  1205-710  12 08 11.84578 -71 20 26.2488   17.7   2.8  0.702   21   0.030  0.023  0.029   0.002  0.003  0.004
LCS J1208-5612  1205-559  12 08 16.54632 -56 12 54.6150    6.2   3.2  0.195   49   0.127  0.105  0.104   0.005  0.007  0.011
LCS J1208-7809  1205-778  12 08 18.35507 -78 09 48.6144    7.8   1.3  0.066   44   0.117  0.100  0.089   0.006  0.005  0.006
LCS J1216-3546  1213-354  12 16 24.94766 -35 46 33.8419    7.8  14.6  0.251   16   0.095  0.093 -1.0     0.010  0.015 -1.0
LCS J1217-6113  1214-609  12 17 05.62791 -61 13 25.4285    6.2   2.0  0.248   38   0.240  0.139  0.135   0.007  0.007  0.007
LCS J1220-5604  1217-558  12 20 26.35509 -56 04 42.5703    5.6   3.0  0.195   38   0.271  0.225  0.264   0.009  0.011  0.015
LCS J1221-3423  1218-341  12 21 01.79037 -34 23 18.3071   12.4   8.5  0.443   21   0.157  0.154  0.143   0.006  0.007  0.008
LCS J1221-4559  1219-457  12 21 46.76435 -45 59 06.3925    2.5   1.1  0.192   35   0.187  0.168  0.160   0.008  0.008  0.009
LCS J1222-6035  1219-603  12 22 06.26693 -60 35 32.2830    7.2   2.3  0.431   30   0.203  0.145  0.135   0.004  0.005  0.005
LCS J1222-4122  1219-411  12 22 10.15824 -41 22 57.5221    2.3   1.0 -0.050   34   0.239  0.211  0.197   0.008  0.010  0.012
LCS J1222-5623  1220-561  12 22 58.49730 -56 23 16.1612  158.1  57.5  0.373    3   0.006  0.008 -1.0     0.001  0.002 -1.0
LCS J1225-4936  1223-493  12 25 43.19665 -49 36 46.1328    3.6   1.5  0.144   35   0.062  0.056  0.058   0.004  0.004  0.004
LCS J1226-4557  1224-456  12 26 47.77482 -45 57 38.7833    2.8   1.2  0.161   31   0.132  0.120  0.099   0.006  0.006  0.006
LCS J1228-8542  1224-854  12 28 34.84029 -85 42 56.0173  241.2  11.8 -0.557    9   0.015 -1.0    0.009   0.001 -1.0    0.002
LCS J1229-6003  1226-597  12 29 26.89361 -60 03 37.0179    8.7   2.8  0.280   28   0.068  0.053  0.056   0.002  0.005  0.005
LCS J1230-6451  1227-645  12 30 31.66207 -64 51 54.8863   24.1   7.0 -0.678    8   0.014  0.007  0.088   0.003  0.001  0.019
LCS J1231-5108  1229-508  12 31 45.57206 -51 08 47.2745   70.4  32.7  0.696    5   0.007  0.012 -1.0     0.001  0.002 -1.0
LCS J1233-4400  1230-437  12 33 03.36147 -44 00 47.6858    8.1  11.3 -0.301   19   0.089  0.075 -1.0     0.009  0.013 -1.0
LCS J1234-3408  1232-338  12 34 46.12017 -34 08 59.0546    4.1   3.0  0.211   30   0.241  0.131  0.171   0.006  0.007  0.008
LCS J1237-7235  1234-723  12 37 11.73301 -72 35 31.3080    5.3   1.3  0.023   52   0.147  0.124  0.119   0.005  0.008  0.007
LCS J1240-7148  1237-715  12 40 21.18513 -71 48 57.7912   45.4  15.5  0.860    6   0.011  0.009 -1.0     0.001  0.002 -1.0
LCS J1240-5720  1238-570  12 40 57.61200 -57 20 56.1606    5.2   2.5 -0.180   52   0.132  0.109  0.085   0.010  0.007  0.005
LCS J1243-3941  1240-394  12 43 34.14198 -39 41 52.1633    8.1   9.9 -0.383   13   0.067  0.054 -1.0     0.007  0.010 -1.0
LCS J1243-6811  1240-679  12 43 45.21932 -68 11 03.4329    5.3   2.1 -0.111   22   0.233  0.215  0.207   0.004  0.005  0.006
LCS J1244-5213  1241-519  12 44 32.98137 -52 13 00.7633    3.6   1.4  0.114   33   0.072  0.064  0.051   0.004  0.004  0.005
LCS J1245-6458  1242-646  12 45 02.89941 -64 58 02.0127   11.0   3.6  0.065   29   0.045 -1.0   -1.0     0.002 -1.0   -1.0
LCS J1250-4639  1247-463  12 50 37.87054 -46 39 37.2324    5.1   2.8  0.150   45   0.199  0.255  0.270   0.019  0.010  0.010
LCS J1252-6737  1249-673  12 52 43.21096 -67 37 38.7458    8.2   2.4  0.003   22   0.642  0.538  0.518   0.010  0.011  0.010
LCS J1254-4743  1251-474  12 54 03.21882 -47 43 26.6694    5.3   3.1  0.066   54   0.072  0.108  0.104   0.005  0.006  0.007
LCS J1254-6111  1251-609  12 54 46.57747 -61 11 34.9674    7.1   2.4  0.406   29   0.146  0.120  0.119   0.003  0.005  0.005
LCS J1256-6449  1252-645  12 56 03.40323 -64 49 14.8150    7.1   2.1  0.354   30   0.189  0.164  0.116   0.003  0.005  0.005
LCS J1256-5919  1253-590  12 56 04.89107 -59 19 44.0119    3.9   3.1  0.573   27   0.108  0.479  0.341   0.016  0.035  0.041
LCS J1258-6719  1255-670  12 58 28.57823 -67 19 42.6161    9.6   3.2  0.084   30   0.094  0.074  0.066   0.003  0.006  0.008
LCS J1303-4621  1300-460  13 03 40.28054 -46 21 02.4283    5.2   3.0  0.176   44   0.113  0.203  0.172   0.011  0.009  0.009
LCS J1303-5540  1300-554  13 03 49.21597 -55 40 31.6078    2.7   1.0  0.172   35   0.272  0.242  0.269   0.012  0.011  0.012
LCS J1304-5830  1301-582  13 04 19.20558 -58 30 05.7633   14.0   6.2 -0.122   25   0.056  0.049  0.062   0.002  0.004  0.005
LCS J1305-3655  1302-366  13 05 12.74996 -36 55 45.3314    3.4   3.6  0.232   39   0.127  0.118  0.152   0.025  0.013  0.028
LCS J1305-4928  1302-492  13 05 27.47664 -49 28 05.4135   29.1  13.4  0.090    7   0.011  0.004 -1.0     0.001  0.001 -1.0
LCS J1307-3207  1304-318  13 07 15.18284 -32 07 58.7258  120.0 107.3 -0.895    4   0.113 -1.0   -1.0     0.012 -1.0   -1.0
LCS J1307-5019  1304-500  13 07 23.17794 -50 19 19.4903    5.3   3.1  0.060   54   0.219  0.247  0.209   0.013  0.010  0.009
LCS J1307-4259  1304-427  13 07 37.98366 -42 59 38.9863    8.6   6.9 -0.138   22   0.020  0.026  0.023   0.002  0.003  0.003
LCS J1308-6707  1304-668  13 08 17.37507 -67 07 05.2303    8.8   2.9 -0.006   22   0.245  0.183  0.198   0.004  0.005  0.005
LCS J1308-4352  1305-436  13 08 22.58697 -43 52 03.7485    2.5   1.1  0.143   39   0.159  0.142  0.145   0.006  0.008  0.007
LCS J1310-5626  1307-561  13 10 37.04837 -56 26 54.6735    7.4   3.8 -0.042   41   0.035  0.030  0.035   0.003  0.004  0.004
LCS J1310-5552  1307-556  13 10 43.35594 -55 52 11.5323    6.1   3.3  0.034   54   0.283  0.195  0.226   0.019  0.009  0.010
LCS J1312-7724  1308-771  13 12 38.75331 -77 24 13.3210    8.6   1.5  0.012   45   0.067  0.063  0.055   0.004  0.004  0.005
LCS J1315-5334  1312-533  13 15 04.18141 -53 34 35.8794    5.5   3.3  0.094   55   0.569  0.530  0.544   0.043  0.023  0.016
LCS J1315-6354  1312-636  13 15 50.48097 -63 54 25.7704    9.8   5.6  0.070   18   0.058  0.050  0.047   0.004  0.006  0.008
LCS J1316-7155  1313-716  13 16 54.29775 -71 55 27.0264   56.3  17.2 -0.054    7   0.008  0.011  0.016   0.002  0.002  0.002
LCS J1317-6540  1314-654  13 17 24.53479 -65 40 51.9298   44.9  26.4  0.490    5   0.015  0.010 -1.0     0.001  0.002 -1.0
LCS J1317-5441  1314-544  13 17 25.94840 -54 41 45.0073    5.5   3.0  0.036   53   0.065  0.072  0.068   0.005  0.007  0.008
LCS J1317-4522  1314-451  13 17 39.61583 -45 22 19.4635    2.6   1.1  0.146   37   0.160  0.143  0.141   0.006  0.008  0.007
LCS J1318-4620  1315-460  13 18 30.16576 -46 20 35.9502  214.7 136.8 -0.986    3   0.021  0.043  0.128   0.004  0.010  0.030
LCS J1320-5827  1317-581  13 20 22.11658 -58 27 41.4640    6.2   2.7 -0.041   39   0.081  0.099  0.098   0.005  0.006  0.005
LCS J1321-4342  1318-434  13 21 12.84455 -43 42 16.8407    1.8   0.8  0.235   34   0.548  0.385  0.371   0.018  0.018  0.013
LCS J1321-5918  1318-590  13 21 56.81432 -59 18 53.7220    7.2   3.5  0.251   44   0.104  0.080  0.081   0.003  0.007  0.007
LCS J1322-8419  1316-840  13 22 27.52532 -84 19 34.1347   26.2   2.0 -0.042   30   0.146  0.143  0.140   0.003  0.006  0.005
LCS J1322-6532  1319-652  13 22 53.88824 -65 32 19.8908    8.2   3.1  0.011   21   0.360  0.251  0.089   0.006  0.006  0.005
LCS J1323-5824  1320-581  13 23 30.22086 -58 24 39.9056   13.0   6.2  0.014   22   0.055  0.053  0.051   0.002  0.004  0.004
LCS J1323-4101  1320-407  13 23 40.83907 -41 01 23.6579    7.6   4.6  0.031   21   0.040  0.025  0.026   0.003  0.004  0.004
LCS J1325-5808  1322-578  13 25 22.58546 -58 08 37.5139   16.2   8.0  0.058   11   0.014  0.014  0.015   0.001  0.002  0.002
LCS J1326-5256  1323-526  13 26 49.22922 -52 56 23.6344    5.7   3.2  0.142   63   0.890  0.905  0.782   0.034  0.038  0.035
LCS J1327-4214  1324-419  13 27 36.06273 -42 14 32.3225    2.6   1.2  0.141   39   0.149  0.136  0.126   0.005  0.007  0.006
LCS J1328-7508  1324-748  13 28 39.40088 -75 08 58.2773   12.0   2.8 -0.017   35   0.132  0.115  0.094   0.004  0.006  0.008
LCS J1328-4727  1325-472  13 28 40.62364 -47 27 49.4556   10.4   6.3 -0.097   18   0.013  0.009 -1.0     0.002  0.001 -1.0
LCS J1330-7003  1326-697  13 30 11.07676 -70 03 13.0800    4.8   1.2  0.009   30   0.162  0.146  0.145   0.007  0.007  0.008
LCS J1332-6646  1329-665  13 32 37.50806 -66 46 50.0646   24.9   7.7 -0.449   23   0.019  0.011 -1.0     0.002  0.002 -1.0
LCS J1337-4821  1334-481  13 37 55.84822 -48 21 58.7740    4.6   4.1  0.263   32   0.213  0.164  0.103   0.031  0.018  0.014
LCS J1342-3240  1339-324  13 42 06.20202 -32 40 47.6391    2.4   3.4  0.158   45   0.186  0.172  0.193   0.037  0.018  0.038
LCS J1342-5827  1338-582  13 42 13.48288 -58 27 58.9966   11.7   6.3 -0.485   12   0.099  0.124  0.117   0.012  0.015  0.027
LCS J1344-3359  1341-337  13 44 52.03650 -33 59 39.4807    4.6   8.7  0.085   16   0.022  0.015  0.015   0.002  0.003  0.003
LCS J1345-6936  1341-693  13 45 11.85192 -69 36 51.5062    5.6   1.5 -0.104   24   0.075  0.072  0.061   0.004  0.005  0.004
LCS J1349-7152  1345-716  13 49 09.75556 -71 52 51.2007   31.8  10.4  0.809    9   0.013  0.008  0.013   0.001  0.002  0.002
LCS J1352-4150  1349-415  13 52 48.34666 -41 50 29.8126    2.9   1.4 -0.131   35   0.128  0.099  0.116   0.005  0.006  0.006
LCS J1353-8751  1338-876  13 53 03.22202 -87 51 08.1517   77.2   2.9  0.317   30   0.097  0.063  0.065   0.002  0.002  0.005
LCS J1353-6639  1349-664  13 53 40.14159 -66 39 57.6631    4.8   2.6  0.011   58   0.027  0.024  0.024   0.002  0.003  0.003
LCS J1354-7353  1350-736  13 54 44.90883 -73 53 41.9656    8.1   1.7  0.055   41   0.058  0.051  0.050   0.004  0.004  0.005
LCS J1355-5236  1352-523  13 55 32.65031 -52 36 43.6799    2.8   1.3 -0.141   21   0.090  0.090  0.078   0.004  0.005  0.004
LCS J1355-5215  1352-520  13 55 36.25631 -52 15 02.9510   12.6   7.3 -0.120    8   0.031  0.049  0.138   0.004  0.011  0.033
LCS J1400-5604  1357-558  14 00 41.77751 -56 04 55.5730    4.1   1.6  0.039   30   0.054  0.052  0.054   0.004  0.004  0.004
LCS J1402-6640  1359-664  14 02 57.42530 -66 40 31.9976    8.8   3.5  0.170   46   0.076  0.060  0.063   0.003  0.005  0.005
LCS J1404-5844  1400-584  14 04 26.86663 -58 44 14.7776  107.5  53.3 -0.014    4   0.006 -1.0   -1.0     0.001 -1.0   -1.0
LCS J1404-4626  1401-462  14 04 54.06170 -46 26 40.4208    9.9   5.6 -0.110   21   0.061  0.063  0.060   0.002  0.004  0.004
LCS J1405-6904  1401-688  14 05 28.38418 -69 04 02.1568   11.0   3.9 -0.212   22   0.106  0.064  0.057   0.002  0.002  0.005
LCS J1407-4302  1404-428  14 07 39.72090 -43 02 31.9386    1.9   0.9  0.157   39   0.428  0.410  0.345   0.015  0.017  0.016
LCS J1408-5712  1404-569  14 08 26.11559 -57 12 53.5260    3.2   1.2  0.082   28   0.132  0.124  0.121   0.007  0.006  0.006
LCS J1411-5335  1408-533  14 11 27.72741 -53 35 43.5172    6.2   4.3  0.182   29   0.142  0.095  0.098   0.030  0.011  0.013
LCS J1413-6520  1409-651  14 13 10.01139 -65 20 44.5654   16.2   5.9  0.058   19   0.028  0.009  0.144   0.002  0.002  0.026
LCS J1417-4349  1414-435  14 17 17.91008 -43 49 15.2241    7.1   6.9  0.171   24   0.051  0.061  0.042   0.003  0.005  0.003
LCS J1417-5950  1414-596  14 17 41.63552 -59 50 37.6086    5.7   2.2 -0.007   38   0.333  0.246  0.164   0.010  0.010  0.008
LCS J1419-5154  1416-516  14 19 35.24465 -51 54 58.5727    2.3   0.9 -0.020   26   0.317  0.271  0.284   0.013  0.012  0.013
LCS J1421-7920  1415-791  14 21 23.97570 -79 20 26.4004  105.4  17.6  0.915    8   0.015  0.007  0.015   0.001  0.002  0.002
LCS J1421-4820  1418-481  14 21 38.64661 -48 20 22.7953    2.5   1.0  0.086   39   0.206  0.192  0.196   0.007  0.010  0.009
LCS J1424-4913  1421-490  14 24 32.24039 -49 13 49.7513    5.6   3.0 -0.131   18   0.228  0.017 -1.0     0.008  0.002 -1.0
LCS J1424-7241  1420-724  14 24 52.23839 -72 41 17.0941    6.7   1.4  0.196   32   0.140  0.106  0.075   0.007  0.005  0.005
LCS J1425-4604  1421-458  14 25 11.02427 -46 04 53.7536    4.4   2.6  0.077   55   0.223  0.189  0.112   0.014  0.009  0.012
LCS J1426-4444  1423-445  14 26 26.61476 -44 44 03.4255    5.1   3.1  0.315   28   0.109  0.103  0.100   0.004  0.006  0.008
LCS J1426-5558  1423-557  14 26 41.53855 -55 58 53.9068   19.3   6.1  0.009   13   0.033  0.015  0.017   0.001  0.003  0.003
LCS J1427-5022  1423-501  14 27 01.87229 -50 22 27.5254    3.6   4.0  0.073   29   0.133  0.147  0.123   0.022  0.016  0.031
LCS J1431-4501  1427-447  14 31 00.50129 -45 01 01.4956    2.7   1.2  0.082   39   0.167  0.141  0.147   0.006  0.007  0.007
LCS J1431-3120  1428-311  14 31 09.22360 -31 20 38.8277    4.9   4.2  0.085   25   0.152  0.106  0.134   0.034  0.012  0.025
LCS J1433-4702  1430-468  14 33 23.05340 -47 02 03.9279    7.2   6.0  0.523   17   0.011  0.014  0.020   0.001  0.003  0.003
LCS J1433-8341  1424-834  14 33 28.43064 -83 41 08.7126   22.7   2.1 -0.213   26   0.250  0.242  0.250   0.004  0.006  0.006
LCS J1435-4821  1431-481  14 35 16.80065 -48 21 47.6421   15.5   7.3 -0.233    8   0.061  0.041  0.110   0.006  0.007  0.025
LCS J1439-7020  1434-701  14 39 11.08573 -70 20 33.8370   10.5   3.1 -0.093   57   0.063  0.066  0.051   0.005  0.007  0.006
LCS J1442-5407  1438-539  14 42 32.51233 -54 07 52.9556    5.9   3.0 -0.119   31   0.066  0.035  0.037   0.003  0.003  0.004
LCS J1443-3908  1440-389  14 43 57.19738 -39 08 40.0519    2.0   2.0  0.110   45   0.106  0.077  0.082   0.004  0.004  0.004
LCS J1445-5719  1441-571  14 45 28.11976 -57 19 59.6029    8.0   3.5  0.104   38   0.084  0.038  0.043   0.006  0.004  0.004
LCS J1446-4709  1442-469  14 46 16.92412 -47 09 16.2463    6.7   5.5 -0.078   48   0.036  0.040  0.045   0.003  0.004  0.006
LCS J1450-3619  1447-361  14 50 15.65824 -36 19 38.2454    3.0   4.2  0.076   34   0.178  0.154  0.180   0.035  0.017  0.036
LCS J1450-5614  1446-560  14 50 35.06677 -56 14 52.8327    4.6   1.5 -0.331   35   0.161  0.091  0.033   0.005  0.006  0.004
LCS J1452-5012  1448-499  14 52 01.83177 -50 12 07.4792    4.2   2.4  0.168   45   0.116  0.083  0.068   0.004  0.007  0.006
LCS J1455-4947  1451-495  14 55 08.33268 -49 47 53.1240    4.4   2.6  0.213   43   0.086  0.071  0.084   0.003  0.007  0.006
LCS J1455-3158  1452-317  14 55 09.08597 -31 58 33.0231    3.3   4.0  0.113   36   0.204  0.186  0.221   0.034  0.019  0.042
LCS J1456-5441  1452-544  14 56 03.69775 -54 41 42.4880    5.3   2.9  0.196   43   0.084  0.073  0.082   0.003  0.006  0.007
LCS J1456-5618  1452-561  14 56 04.22177 -56 18 37.3915    3.9   1.3  0.027   26   0.096  0.082  0.057   0.005  0.005  0.005
LCS J1457-4248  1453-426  14 57 13.00345 -42 48 36.6774    1.8   0.9  0.050   39   0.401  0.404  0.390   0.013  0.016  0.016
LCS J1458-6247  1454-625  14 58 27.42589 -62 47 01.7275   12.7   4.6  0.734   16   0.024  0.024  0.023   0.002  0.003  0.003
LCS J1501-3828  1458-382  15 01 40.52440 -38 28 19.1479    4.1   3.8  0.162   32   0.201  0.195  0.209   0.035  0.021  0.039
LCS J1503-5801  1459-578  15 03 33.46344 -58 01 07.6611  206.7 143.2 -0.789    4   0.005 -1.0   -1.0     0.001 -1.0   -1.0
LCS J1503-6425  1459-642  15 03 50.24682 -64 25 39.8999    8.9   2.4  0.404   55   0.143  0.142  0.125   0.005  0.007  0.010
LCS J1504-4155  1500-417  15 04 03.64688 -41 55 51.1102   41.9  18.5  0.099    3  -1.0    0.015 -1.0    -1.0    0.003 -1.0
LCS J1504-4248  1500-426  15 04 06.38937 -42 48 20.7448    2.6   1.2  0.007   39   0.153  0.133  0.114   0.005  0.008  0.006
LCS J1505-8242  1456-825  15 05 25.47285 -82 42 31.0587  362.5  17.9 -0.138    5   0.009  0.009 -1.0     0.001  0.002 -1.0
LCS J1509-3713  1506-370  15 09 24.99528 -37 13 27.6629    5.0   3.9  0.122   30   0.146  0.108  0.069   0.027  0.013  0.015
LCS J1511-5203  1507-518  15 11 08.92611 -52 03 47.2504    2.8   1.1  0.188   39   0.196  0.140  0.151   0.007  0.008  0.007
LCS J1511-6319  1507-631  15 11 16.10445 -63 19 31.5503    8.0   2.9 -0.020   31   0.097  0.086  0.063   0.003  0.005  0.005
LCS J1512-5336  1509-534  15 12 55.08991 -53 36 57.1749    4.0   3.4 -0.009   13   0.043  0.118  0.128   0.007  0.015  0.029
LCS J1512-5640  1509-564  15 12 55.81934 -56 40 30.6435    2.1   1.6 -0.065   97   0.571  0.465  0.292   0.015  0.019  0.036
LCS J1513-4221  1510-421  15 13 30.62169 -42 21 56.1061    2.2   0.9  0.095   39   0.195  0.190  0.166   0.007  0.010  0.008
LCS J1513-3234  1510-323  15 13 38.98352 -32 34 59.3424    3.6   3.7  0.191   34   0.235  0.197  0.263   0.041  0.021  0.043
LCS J1514-3617  1511-360  15 14 40.87396 -36 17 04.8740    2.8   3.6  0.056   27   0.495  0.480  0.916   0.049  0.063  0.169
LCS J1515-5559  1511-558  15 15 12.67289 -55 59 32.8385    6.3   2.9  0.054   25   1.427  1.278  0.884   0.032  0.035  0.024
LCS J1517-4424  1514-442  15 17 28.94324 -44 24 09.4995    3.2   2.3  0.349   59   0.248  0.202  0.223   0.008  0.010  0.013
LCS J1517-7307  1512-729  15 17 47.60881 -73 07 39.0717    8.8   2.7 -0.106   49   0.098  0.083  0.083   0.004  0.007  0.007
LCS J1524-5103  1521-508  15 24 46.02009 -51 03 58.4248    5.1   4.3  0.164   12   0.044  0.085  0.127   0.006  0.012  0.030
LCS J1524-5903  1520-588  15 24 51.12282 -59 03 39.7182    3.6   1.2  0.211   26   0.164  0.097  0.083   0.008  0.005  0.006
LCS J1532-5551  1528-556  15 32 08.10508 -55 51 25.9306   78.3  69.9  0.667    4   0.009  0.027  0.083   0.002  0.005  0.019
LCS J1533-6837  1528-684  15 33 34.48766 -68 37 19.6534    8.5   2.5 -0.048   26   0.245  0.223  0.227   0.004  0.006  0.006
LCS J1534-5351  1530-536  15 34 20.66022 -53 51 13.4250    2.5   0.9  0.144   25   0.408  0.285  0.294   0.017  0.012  0.013
LCS J1535-4730  1532-473  15 35 52.24113 -47 30 22.9785    2.3   1.0  0.173   26   0.210  0.194  0.202   0.009  0.009  0.010
LCS J1537-5830  1533-583  15 37 10.85029 -58 30 10.0879    6.6   2.6 -0.061   40   0.087  0.129  0.087   0.008  0.005  0.008
LCS J1537-7958  1530-798  15 37 40.78042 -79 58 04.8480   36.9   6.4 -0.011   22   0.076  0.060  0.035   0.004  0.006  0.004
LCS J1538-6525  1533-652  15 38 11.91499 -65 25 51.1981    6.1   2.1  0.045   23   0.046  0.044  0.038   0.004  0.005  0.004
LCS J1539-4322  1536-432  15 39 39.31814 -43 22 35.1467    3.8   2.4 -0.010   56   0.093  0.102  0.076   0.008  0.007  0.009
LCS J1542-5358  1538-538  15 42 17.30877 -53 58 47.0093   27.2  23.6  0.131    4   0.009  0.035  0.073   0.002  0.007  0.017
LCS J1542-5838  1538-584  15 42 45.64485 -58 38 32.7237    7.2   3.2  0.259   58   0.240  0.198  0.212   0.008  0.007  0.013
LCS J1546-4655  1542-467  15 46 07.20194 -46 55 18.8951   10.2   9.5  0.032   13   0.040  0.023  0.028   0.004  0.005  0.006
LCS J1546-6837  1541-684  15 46 44.34077 -68 37 29.8604    8.4   2.4 -0.039   26   0.177  0.161  0.142   0.003  0.005  0.005
LCS J1548-6401  1544-638  15 48 30.39666 -64 01 34.7960    6.6   2.1  0.097   24   0.288  0.258  0.218   0.005  0.006  0.006
LCS J1549-5235  1545-524  15 49 11.19477 -52 35 02.9430    5.5   3.7  0.150   29   0.172  0.071  0.124   0.017  0.010  0.013
LCS J1552-7614  1545-760  15 52 20.44264 -76 14 46.9341    8.7   2.0 -0.141   25   0.129  0.059  0.045   0.005  0.005  0.004
LCS J1555-4522  1551-452  15 55 16.39415 -45 22 38.1508    2.4   1.1  0.116   39   0.229  0.181  0.084   0.008  0.009  0.009
LCS J1555-4150  1551-416  15 55 18.11805 -41 50 31.6911    2.8   3.9  0.108   28   0.112  0.105  0.112   0.011  0.012  0.025
LCS J1557-7040  1552-705  15 57 36.16242 -70 40 28.1028   32.7  11.0 -0.178   17   0.060  0.041  0.048   0.006  0.005  0.008
LCS J1600-5811  1556-580  16 00 12.37735 -58 11 02.9669    5.7   2.1  0.237   23   0.321  0.268 -1.0     0.005  0.007 -1.0
LCS J1600-3657  1556-368  16 00 12.68305 -36 57 01.8608   15.5   7.9 -0.192   20   0.009  0.012 -1.0     0.001  0.001 -1.0
LCS J1604-4228  1601-423  16 04 47.59969 -42 28 09.4607    3.1   2.3  0.330   57   0.182  0.154  0.174   0.006  0.009  0.013
LCS J1610-6649  1605-666  16 10 46.46132 -66 49 01.2697   20.6   6.9 -0.028   30   0.031  0.032  0.026   0.003  0.004  0.003
LCS J1612-7423  1606-742  16 12 33.88361 -74 23 40.1368   12.9   2.9  0.080   29   0.152  0.199  0.134   0.004  0.008  0.006
LCS J1614-3543  1611-355  16 14 33.78278 -35 43 26.9828    3.3   2.3  0.290   59   0.174  0.150  0.161   0.006  0.008  0.013
LCS J1617-5159  1613-518  16 17 11.10018 -51 59 12.9516   56.8  93.2  0.878    3   0.039  0.022  0.071   0.010  0.005  0.019
LCS J1617-5848  1613-586  16 17 17.89019 -58 48 07.8623    7.5   2.9 -0.019   22   2.519  0.909 -1.0     0.041  0.015 -1.0
LCS J1617-5914  1613-591  16 17 41.95851 -59 14 35.9935    8.0   3.0  0.057   22   0.232  0.146 -1.0     0.004  0.005 -1.0
LCS J1618-5820  1614-582  16 18 26.17310 -58 20 28.2395   61.7  26.2  0.013   10   0.012  0.011 -1.0     0.001  0.002 -1.0
LCS J1619-5923  1614-592  16 19 05.86879 -59 23 22.2133   19.9  10.3 -0.160   28   0.010  0.013  0.015   0.002  0.002  0.003
LCS J1619-4228  1616-423  16 19 54.99957 -42 28 15.1669    5.6   3.1 -0.033   48   0.022  0.022  0.017   0.002  0.002  0.003
LCS J1620-5209  1616-520  16 20 17.84361 -52 09 26.5657    8.0   2.4  0.175   36   0.285  0.056  0.053   0.009  0.003  0.010
LCS J1621-4003  1618-399  16 21 59.68903 -40 03 34.4863    2.2   1.0  0.119   39   0.293  0.244  0.236   0.010  0.011  0.013
LCS J1622-5006  1618-499  16 22 09.75024 -50 06 00.7539  924.9 471.3 -0.881    3   0.005 -1.0   -1.0     0.001 -1.0   -1.0
LCS J1623-4501  1620-449  16 23 54.79035 -45 01 59.5097    3.9   2.4  0.301   43   0.122  0.093  0.083   0.005  0.007  0.007
LCS J1624-3213  1621-321  16 24 59.61966 -32 13 24.4418    3.6   2.3 -0.021   34   0.194  0.165  0.136   0.005  0.008  0.007
LCS J1626-7638  1619-765  16 26 38.16818 -76 38 55.5975   33.8   6.5 -0.007   30   0.046  0.046  0.048   0.004  0.004  0.004
LCS J1629-6133  1624-614  16 29 09.41407 -61 33 45.6479  755.2 559.7 -0.857    3   0.003 -1.0   -1.0     0.000 -1.0   -1.0
LCS J1629-4922  1625-492  16 29 23.42987 -49 22 01.5713   14.4   8.8 -0.232   22   0.049  0.009 -1.0     0.003  0.002 -1.0
LCS J1629-6125  1625-613  16 29 36.05991 -61 25 32.9513  102.6  39.1 -0.059    6   0.013  0.018  0.010   0.002  0.003  0.002
LCS J1630-7217  1624-721  16 30 28.93936 -72 17 41.4629   12.8   3.1  0.066   32   0.113  0.137  0.087   0.004  0.006  0.005
LCS J1631-5256  1627-528  16 31 07.35169 -52 56 35.7485    2.7   1.2  0.051   31   0.083  0.084  0.072   0.004  0.005  0.004
LCS J1631-4345  1628-436  16 31 37.93481 -43 45 25.2362    2.4   1.0  0.022   39   0.220  0.197  0.138   0.007  0.010  0.007
LCS J1632-4558  1629-458  16 32 46.75561 -45 58 01.7315    4.1   2.3  0.155   29   0.356  0.307  0.204   0.009  0.011  0.009
LCS J1634-4716  1630-471  16 34 05.00116 -47 16 29.6846   12.8  17.6  0.418    4  -1.0    0.031  0.050  -1.0    0.006  0.010
LCS J1634-7310  1628-730  16 34 57.47615 -73 10 33.9005   14.1   3.4  0.126   33   0.105  0.085  0.055   0.003  0.006  0.005
LCS J1636-7713  1628-771  16 36 02.96090 -77 13 34.4200   31.9   6.4  0.090   21   0.018  0.018  0.017   0.001  0.001  0.004
LCS J1636-4102  1633-409  16 36 55.37478 -41 02 00.5143    2.7   1.2 -0.164   38   0.328  0.178  0.070   0.012  0.009  0.005
LCS J1639-6044  1635-606  16 39 25.88096 -60 44 22.0388    2.8   1.0 -0.012   33   0.114  0.102  0.101   0.005  0.006  0.005
LCS J1639-5501  1635-549  16 39 51.04792 -55 01 05.2097    3.3   2.2 -0.033   56   0.030  0.028  0.026   0.002  0.002  0.002
LCS J1644-6135  1640-614  16 44 45.73587 -61 35 19.1581    5.3   2.6  0.033   47   0.117  0.091  0.086   0.004  0.007  0.006
LCS J1644-4559  1641-458  16 44 49.28482 -45 59 09.6360    9.7  17.4 -0.688   11   0.005  0.004 -1.0     0.001  0.001 -1.0
LCS J1645-3318  1642-332  16 45 16.73359 -33 18 17.7685    4.3   2.5 -0.003   33   0.149  0.147  0.113   0.004  0.007  0.007
LCS J1647-6438  1642-645  16 47 37.74010 -64 38 00.2754    9.6   2.7  0.147   22   0.259  0.208  0.191   0.004  0.006  0.006
LCS J1656-3302  1653-329  16 56 16.86106 -33 02 10.7982    4.0   2.6  0.074   28   0.303  0.288  0.228   0.007  0.010  0.009
LCS J1656-4209  1653-420  16 56 58.13642 -42 09 57.0730   49.2  24.1  0.544    9   0.007 -1.0   -1.0     0.001 -1.0   -1.0
LCS J1657-6121  1653-612  16 57 49.00940 -61 21 37.8581   12.2   3.2 -0.438   18   0.088  0.065  0.062   0.002  0.004  0.005
LCS J1659-4746  1655-476  16 59 02.03909 -47 46 18.9530   20.9  12.9  0.094   18   0.059  0.054  0.042   0.006  0.006  0.009
LCS J1659-5247  1655-527  16 59 02.41383 -52 47 14.3321    3.1   1.3  0.051   33   0.070  0.062  0.048   0.004  0.005  0.004
LCS J1659-5320  1655-532  16 59 09.55085 -53 20 26.8094   13.7   7.8 -0.013   19   0.030  0.028  0.027   0.003  0.004  0.003
LCS J1659-3130  1656-314  16 59 48.91805 -31 30 47.7165    4.8   3.4 -0.021   29   0.103  0.046  0.057   0.003  0.003  0.005
LCS J1701-5703  1657-569  17 01 27.23310 -57 03 01.9862    4.3   1.6 -0.108   30   0.142  0.141  0.137   0.003  0.004  0.006
LCS J1702-4407  1659-440  17 02 47.53326 -44 07 06.6160    5.8   4.3 -0.003   31   0.191  0.155  0.189   0.019  0.022  0.036
LCS J1703-6931  1657-694  17 03 05.67093 -69 31 20.8486    9.8   2.7  0.143   20   0.057  0.048  0.033   0.002  0.004  0.003
LCS J1703-6511  1658-651  17 03 50.45365 -65 11 06.3302    4.7   1.6  0.161   33   0.053  0.048  0.048   0.003  0.004  0.004
LCS J1704-5751  1700-577  17 04 18.06369 -57 51 01.6030    8.7   2.5 -0.134   23   0.191  0.131  0.126   0.003  0.004  0.005
LCS J1705-6949  1659-697  17 05 09.49568 -69 49 05.8456    7.1   2.6  0.330   36   0.151  0.154  0.141   0.006  0.008  0.011
LCS J1706-4600  1702-459  17 06 22.05010 -46 00 17.8247    5.6   2.9 -0.027   45   0.148  0.172  0.098   0.013  0.007  0.005
LCS J1707-5934  1702-595  17 07 10.63015 -59 34 59.9061    7.2   2.7  0.103   37   0.117  0.171  0.154   0.010  0.007  0.006
LCS J1709-6905  1704-690  17 09 55.59202 -69 05 23.9266    7.0   4.5  0.168   63   0.133  0.142  0.123   0.005  0.007  0.014
LCS J1711-3744  1707-376  17 11 20.51351 -37 44 15.8786    4.2   4.7 -0.192   27   0.352  0.268  0.220   0.035  0.031  0.035
LCS J1711-5028  1707-504  17 11 40.99278 -50 28 17.4087    3.3   1.4 -0.091   32   0.064  0.055  0.048   0.004  0.004  0.004
LCS J1713-4257  1710-428  17 13 48.18052 -42 57 21.2675    4.5   2.6  0.071   31   0.212  0.152  0.103   0.005  0.007  0.005
LCS J1715-4025  1711-403  17 15 21.08944 -40 25 40.7418    3.7   2.5  0.030   48   0.187  0.027  0.015   0.006  0.002  0.002
LCS J1716-6706  1711-670  17 16 22.33552 -67 06 24.1170   15.3   4.9  0.108   23   0.026  0.025 -1.0     0.001  0.002 -1.0
LCS J1716-4702  1713-469  17 16 51.66543 -47 02 47.5907    4.5   2.7  0.249   44   0.076  0.056  0.047   0.003  0.004  0.005
LCS J1716-6045  1712-607  17 16 55.85115 -60 45 44.6688    4.7   1.6 -0.251   25   0.077  0.053  0.058   0.004  0.003  0.004
LCS J1717-5702  1712-569  17 17 02.05971 -57 02 16.8477    3.0   1.2  0.059   33   0.075  0.076  0.065   0.004  0.005  0.004
LCS J1717-8115  1707-811  17 17 11.48272 -81 15 09.5867   22.5   4.0  0.157   53   0.034  0.054  0.052   0.003  0.007  0.008
LCS J1717-5155  1713-518  17 17 34.69189 -51 55 31.9252    2.5   1.1  0.020   33   0.103  0.080  0.053   0.005  0.005  0.004
LCS J1718-5815  1714-582  17 18 37.79501 -58 15 39.8779    2.7   1.0  0.029   33   0.096  0.093  0.089   0.004  0.005  0.005
LCS J1718-6239  1714-626  17 18 58.35923 -62 39 45.7931    5.3   1.7 -0.150   32   0.055  0.045  0.035   0.004  0.004  0.004
LCS J1719-4818  1715-482  17 19 39.57949 -48 18 04.0268    5.4   2.8  0.061   27   0.119  0.100  0.066   0.003  0.006  0.007
LCS J1721-5055  1717-508  17 21 18.98146 -50 55 48.3210    5.5   2.9  0.056   56   0.083  0.044  0.055   0.003  0.004  0.004
LCS J1721-6154  1717-618  17 21 39.01693 -61 54 43.0198    9.2   2.3 -0.252   19   0.247  0.215  0.210   0.004  0.006  0.006
LCS J1723-7713  1716-771  17 23 50.84514 -77 13 50.5455    6.5   1.2  0.095   36   0.166  0.146  0.127   0.007  0.007  0.007
LCS J1724-5911  1720-591  17 24 49.67851 -59 11 25.0167    2.7   1.2 -0.007   35   0.079  0.077  0.073   0.004  0.005  0.004
LCS J1726-7259  1719-729  17 26 01.11241 -72 59 59.9929    3.5   0.8 -0.009   33   0.225  0.215  0.166   0.008  0.008  0.007
LCS J1726-5529  1722-554  17 26 49.62673 -55 29 40.4642    6.5   2.7  0.010   59   0.709  0.367  0.083   0.019  0.010  0.007
LCS J1726-6427  1722-644  17 26 57.82788 -64 27 52.6923    8.4   4.9  0.751   23   0.448  0.213  0.169   0.038  0.019  0.038
LCS J1727-7546  1720-757  17 27 46.37317 -75 46 18.2465   12.7   2.8 -0.051   50   0.036  0.032  0.038   0.002  0.003  0.004
LCS J1732-5553  1728-558  17 32 28.24858 -55 53 51.4081    3.4   1.4  0.013   33   0.070  0.056  0.046   0.004  0.004  0.004
LCS J1735-6215  1730-622  17 35 07.92826 -62 15 21.5316    5.2   1.6 -0.104   24   0.186  0.185  0.159   0.003  0.005  0.005
LCS J1736-5951  1732-598  17 36 30.85216 -59 51 58.7496    9.7   2.6 -0.037   26   0.108  0.100  0.100   0.002  0.005  0.006
LCS J1737-5921  1732-593  17 37 19.67523 -59 21 41.8891    8.9   2.3  0.022   26   0.279  0.253  0.240   0.005  0.006  0.006
LCS J1737-5519  1733-552  17 37 30.96945 -55 19 38.2190    8.7   3.8 -0.002   50   0.040  0.048  0.049   0.003  0.003  0.003
LCS J1738-5334  1734-535  17 38 38.79075 -53 34 10.0182    6.0   2.0  0.052   26   0.192  0.182  0.167   0.003  0.005  0.006
LCS J1738-4838  1734-486  17 38 48.70361 -48 38 10.6571    6.8   3.5  0.212   29   0.070  0.063  0.052   0.002  0.003  0.007
LCS J1739-4137  1735-416  17 39 05.50696 -41 37 44.1225    3.2   1.3  0.003   38   0.217  0.086  0.054   0.007  0.006  0.004
LCS J1742-5901  1737-590  17 42 18.45495 -59 01 45.1148    8.7   3.4  0.037   48   0.138  0.134  0.137   0.009  0.007  0.005
LCS J1743-6626  1738-664  17 43 49.04236 -66 26 28.3309    3.3   1.0  0.055   33   0.111  0.112  0.109   0.005  0.006  0.005
LCS J1747-4057  1743-409  17 47 05.67277 -40 57 50.7171    3.5   1.9  0.344   34   0.157  0.053  0.035   0.005  0.004  0.004
LCS J1747-5310  1743-531  17 47 20.19811 -53 10 20.3304    5.4   1.9  0.055   26   0.183  0.160  0.168   0.003  0.005  0.007
LCS J1747-5450  1743-548  17 47 24.43537 -54 50 21.5763    6.8   3.1  0.067   26   0.233  0.228  0.202   0.006  0.009  0.009
LCS J1747-4213  1744-422  17 47 41.42668 -42 13 43.0701    2.4   1.0  0.129   37   0.207  0.182  0.177   0.007  0.009  0.007
LCS J1748-5713  1744-572  17 48 34.57322 -57 13 33.4607    2.9   1.1  0.118   33   0.098  0.083  0.075   0.004  0.005  0.004
LCS J1749-6258  1744-629  17 49 25.71024 -62 58 18.9499    3.8   1.2  0.073   33   0.071  0.068  0.065   0.004  0.005  0.004
LCS J1753-5015  1749-502  17 53 38.53431 -50 15 14.4496    5.6   2.3 -0.008   24   0.079  0.073  0.096   0.002  0.004  0.006
LCS J1754-6423  1749-643  17 54 42.01126 -64 23 45.8087   22.9   9.9  0.090   19   0.065  0.059  0.070   0.007  0.007  0.010
LCS J1755-5536  1750-556  17 55 05.18973 -55 36 55.0824    7.7   2.2  0.113   26   0.169  0.127  0.130   0.003  0.005  0.007
LCS J1757-4149  1753-418  17 57 15.67113 -41 49 18.6832    1.9   1.0  0.040   35   0.277  0.245  0.237   0.010  0.011  0.009
LCS J1758-4821  1755-483  17 58 58.45740 -48 21 12.5248   12.3   6.9  0.101   30   0.323  0.273  0.275   0.016  0.016  0.014
LCS J1759-5946  1754-597  17 59 07.08177 -59 46 49.7843   34.1  50.9  0.823    6   0.052  0.068  0.134   0.007  0.016  0.032
LCS J1801-6622  1756-663  18 01 17.23686 -66 22 56.8415  265.5  30.9 -0.825    5   0.060  0.051  0.144   0.006  0.011  0.034
LCS J1801-6839  1756-686  18 01 34.70417 -68 39 57.8639    5.6   1.3  0.049   32   0.127  0.056  0.028   0.006  0.005  0.004
LCS J1802-4719  1758-473  18 02 07.65688 -47 19 30.4024    5.5   3.1 -0.019   33   0.065  0.064  0.061   0.002  0.004  0.006
LCS J1802-4925  1758-494  18 02 09.85040 -49 25 11.4964    3.2   1.5 -0.159   26   0.100  0.073  0.060   0.005  0.005  0.005
LCS J1802-5236  1758-526  18 02 28.49911 -52 36 46.1219    5.6   2.8 -0.006   30   0.122  0.111  0.088   0.003  0.006  0.007
LCS J1805-3805  1802-381  18 05 41.64763 -38 05 44.5237    5.1   2.4  0.052   26   0.102 -1.0   -1.0     0.003 -1.0   -1.0
LCS J1805-6600  1800-660  18 05 53.09357 -66 00 16.5589    9.5   2.2 -0.014   26   0.201  0.158  0.162   0.004  0.005  0.006
LCS J1806-7058  1800-709  18 06 23.68524 -70 58 28.7610    6.9   1.9 -0.075   29   0.183  0.092  0.094   0.004  0.005  0.006
LCS J1806-8042  1757-807  18 06 42.83080 -80 42 33.6012   14.1   2.3 -0.035   30   0.157  0.164  0.163   0.003  0.004  0.006
LCS J1806-3722  1803-373  18 06 46.50794 -37 22 34.9169    4.5   2.1  0.126   26   0.180  0.131  0.116   0.005  0.007  0.009
LCS J1807-6413  1803-642  18 07 54.03556 -64 13 50.1120    9.8   2.2  0.037   26   0.377  0.360  0.361   0.006  0.007  0.008
LCS J1808-5011  1804-502  18 08 13.83574 -50 11 53.6115    4.0   2.2  0.052   28   0.398  0.380  0.310   0.010  0.012  0.011
LCS J1814-6003  1810-600  18 14 35.05009 -60 03 50.2410   10.0   6.2  0.737   20   0.300  0.063  0.159   0.022  0.010  0.036
LCS J1814-6412  1809-642  18 14 35.99583 -64 12 53.3361   16.2   7.1  0.194   20   0.073  0.047  0.052   0.005  0.005  0.004
LCS J1815-7001  1810-700  18 15 51.79954 -70 01 38.6429   13.3   3.3 -0.087   29   0.196  0.186  0.162   0.005  0.008  0.008
LCS J1816-7429  1810-745  18 16 40.07564 -74 29 07.3426   14.4   3.2  0.090   28   0.289  0.271  0.252   0.007  0.010  0.010
LCS J1816-4943  1813-497  18 16 55.99425 -49 43 44.6729    4.3   2.4  0.037   28   0.163  0.152  0.102   0.004  0.007  0.008
LCS J1820-4542  1816-457  18 20 16.97923 -45 42 30.5508    2.7   1.1  0.124   39   0.147  0.124  0.089   0.005  0.007  0.010
LCS J1821-7635  1814-766  18 21 24.68632 -76 35 00.1371   20.8   5.8 -0.343   28   0.055  0.028  0.025   0.003  0.002  0.004
LCS J1821-5733  1817-575  18 21 52.37814 -57 33 24.7576    5.9   2.8  0.011   32   0.072  0.084  0.078   0.003  0.005  0.006
LCS J1824-4358  1820-439  18 24 01.66524 -43 58 12.6279    4.8   2.2  0.151   26   0.112  0.091  0.088   0.003  0.006  0.008
LCS J1825-5230  1821-525  18 25 13.80960 -52 30 58.2811    2.7   1.3 -0.155   30   0.273  0.190  0.160   0.005  0.005  0.006
LCS J1829-5705  1825-571  18 29 27.58086 -57 05 34.1729    2.6   1.0  0.078   36   0.179  0.157  0.151   0.008  0.007  0.008
LCS J1830-4441  1826-447  18 30 00.86983 -44 41 11.6767    4.0   2.4 -0.003   28   0.294  0.254  0.203   0.007  0.010  0.009
LCS J1831-6507  1826-651  18 31 23.30199 -65 07 24.3139   10.5   4.7  0.604   17   0.022  0.034  0.025   0.002  0.003  0.003
LCS J1831-4805  1827-481  18 31 41.45650 -48 05 21.0096    4.8   2.8  0.047   32   0.128  0.199  0.153   0.005  0.008  0.008
LCS J1832-5659  1828-570  18 32 30.97765 -56 59 20.7271    4.5   1.8 -0.009   30   0.095  0.090  0.081   0.002  0.005  0.005
LCS J1833-5252  1829-529  18 33 20.28654 -52 52 44.1475    5.7   3.0  0.053   32   0.069  0.069  0.056   0.002  0.005  0.004
LCS J1834-5856  1830-589  18 34 27.47341 -58 56 36.2706    6.1   1.8  0.118   26   0.520  0.458  0.447   0.008  0.009  0.009
LCS J1834-7315  1828-732  18 34 53.19771 -73 15 14.3383   10.4   4.3 -0.417   23   0.106  0.066  0.050   0.019  0.008  0.008
LCS J1836-6649  1831-668  18 36 58.71387 -66 49 04.7518   39.6  65.8  0.212    5   0.048  0.064  0.145   0.009  0.014  0.033
LCS J1837-6917  1831-693  18 37 05.56294 -69 17 33.3355   17.7   7.3 -0.429   14   0.059  0.027  0.029   0.012  0.004  0.004
LCS J1837-3319  1834-333  18 37 24.50828 -33 19 08.7601    5.5   2.9  0.215   25   0.066  0.058  0.064   0.002  0.005  0.007
LCS J1838-6005  1834-601  18 38 52.73772 -60 05 16.6752  102.6  36.6 -0.017    6   0.020  0.023  0.009   0.002  0.003  0.002
LCS J1839-3453  1836-349  18 39 23.56435 -34 53 48.9837    2.5   1.8  0.172   78   0.138  0.116  0.148   0.005  0.007  0.012
LCS J1840-6152  1835-619  18 40 15.42460 -61 52 06.1551    7.6   2.1  0.099   26   0.166  0.155  0.144   0.003  0.005  0.005
LCS J1840-7709  1833-772  18 40 38.60191 -77 09 28.6936   13.0   4.0 -0.347   29   0.039  0.034  0.036   0.002  0.002  0.005
LCS J1841-5544  1837-557  18 41 17.49774 -55 44 16.9908    3.4   1.3  0.091   23   0.069  0.067  0.053   0.004  0.004  0.004
LCS J1843-4836  1839-486  18 43 14.61807 -48 36 23.1997    2.5   3.2  0.267   25   0.346  0.096  0.149   0.031  0.013  0.032
LCS J1844-4022  1840-404  18 44 28.85888 -40 22 01.3649   71.6  33.2 -0.611    5   0.013  0.009  0.014   0.001  0.002  0.003
LCS J1844-6514  1839-652  18 44 48.10625 -65 14 52.2617   15.0   8.3 -0.211    9   0.059  0.025  0.013   0.002  0.003  0.003
LCS J1849-4314  1845-432  18 49 25.92661 -43 14 13.3415    6.9   4.5  0.116   36   0.065  0.130  0.136   0.005  0.008  0.007
LCS J1850-6304  1846-631  18 50 43.37464 -63 04 23.1536  435.6 239.2 -0.924    4   0.088  0.021  0.141   0.008  0.005  0.032
LCS J1850-7311  1844-732  18 50 55.50313 -73 11 40.3694   26.6   6.0  0.531    8   0.029  0.020  0.030   0.001  0.002  0.003
LCS J1851-3950  1848-399  18 51 34.64988 -39 50 50.1220   10.1  15.5  0.307   17   0.032  0.029  0.029   0.001  0.003  0.003
LCS J1856-8325  1844-834  18 56 05.11446 -83 25 43.7100   16.3   2.1  0.142   33   0.062  0.057  0.043   0.003  0.004  0.004
LCS J1859-6055  1854-609  18 59 08.65818 -60 55 40.0550    9.5   3.6 -0.097   27   0.058  0.060  0.044   0.002  0.005  0.004
LCS J1859-6615  1854-663  18 59 57.99592 -66 15 02.3775   21.7  62.4 -0.209    5   0.353  0.030  0.143   0.046  0.007  0.033
LCS J1901-5139  1857-517  19 01 49.00812 -51 39 08.0114    2.4   1.0 -0.020   50   0.121  0.098  0.080   0.005  0.005  0.006
LCS J1903-6749  1857-678  19 03 01.23243 -67 49 35.8589    4.9   1.6 -0.045   30   0.168  0.175  0.162   0.003  0.005  0.006
LCS J1903-3523  1859-354  19 03 04.00591 -35 23 18.9733    4.7   2.5  0.147   26   0.086  0.072  0.057   0.003  0.006  0.008
LCS J1904-5607  1900-562  19 04 10.31357 -56 07 57.1361    8.0   3.6  0.124   24   0.055  0.053  0.050   0.002  0.003  0.004
LCS J1907-3715  1903-373  19 07 02.35815 -37 15 59.4311    4.1   2.1  0.086   26   0.137  0.138  0.124   0.004  0.007  0.008
LCS J1908-4548  1905-458  19 08 43.93630 -45 48 41.3034    2.2   1.0  0.027   40   0.117  0.106  0.111   0.005  0.006  0.006
LCS J1910-7417  1904-743  19 10 21.87649 -74 17 33.1849    4.8   1.0  0.072   58   0.086  0.082  0.074   0.004  0.005  0.005
LCS J1913-6950  1908-699  19 13 31.24815 -69 50 37.5573    5.4   1.4  0.010   36   0.070  0.068  0.058   0.004  0.004  0.005
LCS J1913-7920  1905-794  19 13 33.26033 -79 20 14.8109   25.4   3.3 -0.042   29   0.048  0.028 -1.0     0.002  0.002 -1.0
LCS J1913-4503  1910-451  19 13 46.51055 -45 03 11.5697    4.6   2.0  0.143   25   0.252  0.219  0.148   0.007  0.009  0.008
LCS J1914-4631  1910-466  19 14 13.81397 -46 31 31.9381    2.1   0.9 -0.023   36   0.210  0.182  0.158   0.010  0.008  0.008
LCS J1914-5559  1910-560  19 14 45.30619 -55 59 19.6896  390.0 102.6 -0.978    3   0.332  0.056  0.126   0.043  0.012  0.028
LCS J1918-4111  1914-412  19 18 16.05944 -41 11 31.0386    1.6   1.4  0.136  103   0.124  0.099  0.102   0.007  0.007  0.007
LCS J1919-4543  1915-458  19 19 16.69222 -45 43 38.5778    2.1   0.9  0.060   40   0.188  0.142  0.136   0.008  0.007  0.007
LCS J1922-7453  1916-749  19 22 42.22672 -74 53 56.6374  129.9  30.7  0.800   15   0.007  0.007 -1.0     0.001  0.002 -1.0
LCS J1923-6320  1918-634  19 23 24.60605 -63 20 45.7634    8.0   2.3  0.136   28   0.127  0.075  0.072   0.003  0.005  0.005
LCS J1923-5329  1919-535  19 23 39.91676 -53 29 17.0486    5.7   7.3 -0.309   10   0.042  0.011  0.017   0.002  0.002  0.003
LCS J1924-5457  1920-550  19 24 10.25281 -54 57 07.7948    7.8   6.0  0.018   19   0.029  0.025  0.015   0.001  0.003  0.003
LCS J1934-8711  1910-872  19 34 25.97774 -87 11 59.4812   83.2   3.0  0.378   22   0.258  0.253  0.269   0.004  0.006  0.006
LCS J1934-5053  1930-510  19 34 44.96977 -50 53 33.9574    4.6   5.0 -0.155   31   0.072  0.083  0.086   0.003  0.005  0.007
LCS J1935-4620  1932-464  19 35 56.41468 -46 20 40.4826    9.0   5.4  0.135   14   0.010  0.019  0.022   0.001  0.002  0.003
LCS J1936-4719  1933-474  19 36 56.10546 -47 19 50.2561    4.6   6.4  0.330   28   0.024  0.021  0.020   0.003  0.003  0.003
LCS J1939-4510  1935-452  19 39 30.08671 -45 10 01.2729    4.3   2.1 -0.047   38   0.113  0.086  0.098   0.004  0.006  0.008
LCS J1939-4925  1936-495  19 39 46.08900 -49 25 38.1704   15.3  19.3  0.126    9   0.008  0.007  0.011   0.001  0.002  0.002
LCS J1940-6527  1935-655  19 40 38.88321 -65 27 16.4007    6.9   1.9  0.194   28   0.139  0.118  0.098   0.003  0.005  0.005
LCS J1941-7605  1934-762  19 41 31.26247 -76 05 48.5931    5.6   1.1  0.059   46   0.138  0.138  0.123   0.006  0.006  0.006
LCS J1942-7015  1937-703  19 42 45.44077 -70 15 44.6810   10.2   2.3  0.079   34   0.077  0.076  0.066   0.003  0.005  0.007
LCS J1944-4523  1940-455  19 44 22.38465 -45 23 32.6352  179.1  69.5 -0.856    5   0.005 -1.0   -1.0     0.001 -1.0   -1.0
LCS J1944-3707  1941-372  19 44 57.83590 -37 07 09.8724    4.5   2.2  0.087   25   0.156  0.139  0.137   0.005  0.007  0.008
LCS J1946-5812  1942-583  19 46 29.82760 -58 12 52.4163    5.6   2.0 -0.068   39   0.093  0.087  0.084   0.003  0.006  0.007
LCS J1947-3542  1944-358  19 47 22.59488 -35 42 03.3872    9.6   6.3  0.179   15   0.027  0.019 -1.0     0.002  0.001 -1.0
LCS J1949-6817  1944-684  19 49 53.35939 -68 17 45.6339    8.1   2.1  0.074   28   0.085  0.083  0.070   0.002  0.005  0.005
LCS J1950-5804  1946-582  19 50 37.40162 -58 04 39.7469    3.8   1.5 -0.082   30   0.180  0.168  0.145   0.003  0.004  0.006
LCS J1951-5142  1947-518  19 51 36.14098 -51 42 21.3552    8.3   8.3  0.577   17   0.122  0.074  0.123   0.010  0.011  0.028
LCS J1955-5640  1950-568  19 55 02.86177 -56 40 28.8102   15.4  15.0  0.525    8   0.010  0.010  0.009   0.001  0.002  0.002
LCS J1958-5509  1954-552  19 58 16.50144 -55 09 38.1229    3.0   2.2  0.166   37   0.040  0.047  0.045   0.003  0.003  0.007
LCS J1959-4246  1955-429  19 59 13.27746 -42 46 07.5127    2.4   1.1 -0.027   39   0.190  0.175  0.164   0.007  0.009  0.009
LCS J1959-4725  1956-475  19 59 45.66562 -47 25 19.3469   28.3  15.2 -0.230   17   0.019  0.018 -1.0     0.002  0.002 -1.0
LCS J1959-4416  1956-444  19 59 49.31701 -44 16 11.1144    3.5   2.3  0.084   58   0.069  0.064  0.074   0.003  0.005  0.006
LCS J2000-4749  1956-479  20 00 12.96836 -47 49 51.7371    3.7   2.2  0.124   82   0.148  0.128  0.141   0.005  0.006  0.010
LCS J2000-6008  1956-602  20 00 15.35677 -60 08 14.1643    8.7   3.4 -0.119   40   0.030  0.030  0.025   0.002  0.004  0.004
LCS J2000-4214  1957-423  20 00 56.79188 -42 14 46.2694    3.6   1.7 -0.082   39   0.291  0.286  0.328   0.008  0.011  0.012
LCS J2004-6347  1959-639  20 04 29.47803 -63 47 23.3079    5.0   1.5  0.224   29   0.425  0.345  0.285   0.007  0.008  0.007
LCS J2006-5011  2002-503  20 06 34.80147 -50 11 39.4637    2.2   1.7  0.198   52   0.153  0.121  0.082   0.008  0.008  0.007
LCS J2007-7730  2000-776  20 07 06.45770 -77 30 42.2441    6.7   1.2  0.059   46   0.102  0.099  0.097   0.005  0.005  0.006
LCS J2008-8408  1956-842  20 08 24.80688 -84 08 50.4854   18.4   1.9 -0.087   33   0.072  0.067  0.036   0.004  0.004  0.004
LCS J2008-4717  2005-474  20 08 46.97049 -47 17 14.3387    4.2   1.8 -0.091   39   0.192  0.151  0.128   0.006  0.008  0.008
LCS J2009-7134  2004-717  20 09 29.10042 -71 34 40.1633    5.0   1.2  0.146   33   0.087  0.086  0.063   0.004  0.005  0.004
LCS J2012-4721  2008-475  20 12 09.54112 -47 21 20.3111    4.3   1.9 -0.024   39   0.136  0.127  0.160   0.004  0.007  0.009
LCS J2015-6712  2010-673  20 15 00.10814 -67 12 59.0117    4.7   1.6  0.240   31   0.071  0.063  0.056   0.004  0.004  0.004
LCS J2017-3753  2014-380  20 17 28.56550 -37 53 46.0941    4.4   2.3 -0.157   38   0.093  0.070  0.051   0.003  0.006  0.007
LCS J2017-6824  2012-685  20 17 29.34616 -68 24 55.0122    3.9   1.2  0.259   33   0.118  0.107  0.079   0.004  0.004  0.005
LCS J2019-5201  2015-521  20 19 04.39422 -52 01 39.4633    2.8   1.2 -0.141   33   0.113  0.081  0.067   0.006  0.004  0.005
LCS J2021-6124  2016-615  20 21 01.34901 -61 24 49.2923    7.0   2.1 -0.101   34   0.183  0.082  0.061   0.005  0.006  0.007
LCS J2022-4513  2018-453  20 22 26.41256 -45 13 29.5421   10.1   6.6  0.021   29   0.135  0.168  0.181   0.014  0.019  0.026
LCS J2022-7223  2017-725  20 22 59.12907 -72 23 43.3100   15.8  15.2  0.463    9   0.067  0.075  0.017   0.003  0.007  0.003
LCS J2023-5812  2019-583  20 23 28.10139 -58 12 25.2203    4.5   1.4  0.140   37   0.121  0.095  0.052   0.004  0.006  0.004
LCS J2023-3655  2020-370  20 23 46.20413 -36 55 20.8141    3.6   1.9 -0.100   39   0.203  0.177  0.164   0.006  0.008  0.009
LCS J2024-5723  2020-575  20 24 20.54193 -57 23 43.5563    7.2   8.4  0.426   11   0.088  0.057  0.154   0.008  0.009  0.035
LCS J2026-5806  2022-582  20 26 05.35551 -58 06 02.2173   15.2  14.9 -0.045    9   0.436  0.067  0.152   0.040  0.012  0.035
LCS J2026-4820  2022-484  20 26 07.37336 -48 20 03.5605   19.4  27.2  0.647    6   0.099  0.058  0.147   0.008  0.013  0.034
LCS J2027-7007  2022-702  20 27 24.53479 -70 07 17.4107    4.6   1.1  0.204   28   0.136  0.100  0.056   0.006  0.005  0.004
LCS J2027-5641  2023-568  20 27 37.49949 -56 41 47.0108    7.3   2.5  0.234   30   0.080  0.058  0.070   0.003  0.004  0.008
LCS J2027-4726  2024-476  20 27 50.72297 -47 26 19.7316    2.6   1.2 -0.087   37   0.087  0.082  0.080   0.005  0.005  0.005
LCS J2028-5226  2024-526  20 28 00.72697 -52 26 11.9943    5.1   1.9 -0.033   35   0.139  0.128  0.122   0.004  0.007  0.009
LCS J2029-5339  2025-538  20 29 35.05554 -53 39 07.2944    4.4   1.7 -0.051   27   0.046  0.037  0.036   0.003  0.002  0.004
LCS J2031-4507  2028-452  20 31 32.33418 -45 07 24.1605    4.3   2.1 -0.047   39   0.125  0.086  0.106   0.004  0.006  0.008
LCS J2034-4157  2030-421  20 34 06.22665 -41 57 47.7299    6.3   3.6  0.073   25   0.062  0.021  0.026   0.004  0.003  0.004
LCS J2034-4200  2031-421  20 34 51.08911 -42 00 38.4292   97.0  34.1 -0.081    4   0.007  0.009 -1.0     0.001  0.002 -1.0
LCS J2035-6944  2030-699  20 35 40.87192 -69 44 07.3474    3.8   1.1  0.119   33   0.113  0.108  0.102   0.005  0.005  0.005
LCS J2035-6602  2031-662  20 35 51.52147 -66 02 07.5324    4.4   1.5 -0.043   27   0.249  0.253  0.239   0.004  0.007  0.007
LCS J2039-3157  2036-321  20 39 08.65633 -31 57 03.8937    4.7   2.3  0.061   24   0.103  0.086  0.056   0.003  0.006  0.007
LCS J2039-8128  2030-816  20 39 17.70714 -81 28 03.1753   18.8   2.4 -0.086   26   0.132  0.127  0.120   0.003  0.003  0.005
LCS J2039-5001  2036-501  20 39 48.67548 -50 01 11.9493    5.3   5.6  0.197   33   0.047  0.048  0.046   0.002  0.004  0.004
LCS J2039-7206  2034-722  20 39 58.07402 -72 06 56.2877    3.7   0.9  0.112   31   0.158  0.163  0.147   0.006  0.006  0.007
LCS J2040-5735  2036-577  20 40 01.10158 -57 35 09.6521    3.9   1.5 -0.043   30   0.201  0.182  0.159   0.004  0.005  0.006
LCS J2040-7114  2035-714  20 40 08.27165 -71 14 59.9618   63.1  19.0 -0.156   10   0.029  0.015  0.024   0.003  0.002  0.003
LCS J2041-5242  2037-528  20 41 07.95457 -52 42 40.7418    6.7   3.4  0.142   31   0.018  0.016  0.019   0.001  0.002  0.002
LCS J2041-7515  2035-754  20 41 21.44101 -75 15 36.6506    2.8   1.2 -0.306   33   0.119  0.085  0.069   0.005  0.005  0.004
LCS J2042-7319  2036-734  20 42 01.96103 -73 19 13.6190   65.3   8.0  0.677    9   0.012  0.008 -1.0     0.002  0.002 -1.0
LCS J2042-5409  2038-543  20 42 42.84039 -54 09 21.2642   23.8  10.6  0.445    9   0.011  0.013  0.013   0.001  0.002  0.003
LCS J2043-6256  2039-631  20 43 15.92490 -62 56 02.2824    8.9   3.8  0.264   16   0.079  0.090  0.178   0.006  0.013  0.042
LCS J2045-5106  2042-512  20 45 52.24212 -51 06 27.1808    5.5   5.8  0.242   32   0.043  0.041  0.037   0.002  0.003  0.003
LCS J2046-4257  2043-431  20 46 44.15689 -42 57 12.5096   69.6  26.8 -0.440    7   0.011  0.007 -1.0     0.001  0.002 -1.0
LCS J2046-7400  2041-741  20 46 57.16109 -74 00 04.1310    4.2   0.9  0.057   33   0.142  0.136  0.120   0.006  0.006  0.005
LCS J2048-6649  2043-670  20 48 12.21826 -66 49 20.5233    7.9   2.8 -0.020   36   0.077  0.033  0.021   0.004  0.004  0.002
LCS J2048-5842  2044-588  20 48 30.09901 -58 42 19.5313    8.1   5.1  0.459   16   0.167  0.050  0.163   0.013  0.012  0.036
LCS J2049-4020  2045-405  20 49 10.01503 -40 20 31.1381    2.0   1.0  0.048   38   0.216  0.197  0.188   0.007  0.010  0.010
LCS J2050-3912  2046-393  20 50 01.91385 -39 12 10.6412    3.7   2.0 -0.101   39   0.099  0.076  0.084   0.003  0.006  0.007
LCS J2050-7622  2044-765  20 50 58.10911 -76 22 51.2853    4.2   1.1 -0.218   38   0.095  0.099  0.090   0.004  0.005  0.005
LCS J2052-6523  2047-655  20 52 06.71296 -65 23 11.4761    5.2   1.7  0.004   26   0.191  0.138  0.097   0.004  0.004  0.006
LCS J2052-5533  2048-557  20 52 13.68532 -55 33 10.0443    3.7   1.4 -0.043   34   0.059  0.047  0.046   0.004  0.004  0.004
LCS J2053-4055  2049-411  20 53 01.33678 -40 55 44.7796   65.9  18.6 -0.697    8   0.012  0.014  0.013   0.002  0.002  0.003
LCS J2053-6255  2048-631  20 53 05.66809 -62 55 50.9191    4.9   1.6 -0.048   30   0.165  0.169  0.093   0.003  0.004  0.006
LCS J2053-4101  2049-412  20 53 09.20070 -41 01 21.3284   29.3  31.2  0.549    7   0.007  0.014 -1.0     0.001  0.002 -1.0
LCS J2055-6352  2050-640  20 55 03.79317 -63 52 06.5956    6.6   3.2  0.110   41   0.023  0.021  0.024   0.001  0.002  0.004
LCS J2056-5820  2052-585  20 56 30.56477 -58 20 07.5383    4.0   1.5  0.000   30   0.188  0.178  0.179   0.004  0.005  0.006
LCS J2103-6232  2059-627  21 03 38.39385 -62 32 25.9176    8.3   5.4 -0.365   25   0.044  0.045  0.050   0.004  0.005  0.007
LCS J2104-7908  2057-793  21 04 03.16184 -79 08 54.0761   15.1   3.0  0.009   41   0.063  0.036  0.043   0.003  0.003  0.005
LCS J2104-5156  2100-521  21 04 06.74912 -51 56 59.7713    5.8   5.6  0.251   43   0.084  0.080  0.082   0.003  0.004  0.006
LCS J2105-4848  2101-490  21 05 01.15806 -48 48 46.5233    1.8   0.7  0.020   36   0.383  0.328  0.319   0.016  0.014  0.014
LCS J2106-7122  2101-715  21 06 02.88915 -71 22 17.8727  532.7 105.0 -0.331    3   0.160  0.151 -1.0     0.009  0.011 -1.0
LCS J2107-4828  2104-486  21 07 44.48871 -48 28 02.8313    9.7   5.0  0.150   20   0.024  0.020 -1.0     0.002  0.001 -1.0
LCS J2108-4846  2105-489  21 08 50.79714 -48 46 21.6228    5.9   4.6  0.170   22   0.247  0.097  0.048   0.009  0.006  0.005
LCS J2108-6637  2104-668  21 08 51.82080 -66 37 22.7453    5.1   1.4 -0.021   38   0.069  0.054  0.054   0.004  0.004  0.005
LCS J2111-5508  2107-553  21 11 12.15278 -55 08 06.1717    4.8   1.8  0.056   39   0.126  0.116  0.101   0.004  0.006  0.008
LCS J2111-3224  2108-326  21 11 47.12077 -32 24 39.3421    3.4   1.8 -0.238   35   0.201  0.189  0.179   0.006  0.008  0.010
LCS J2112-4817  2109-485  21 12 57.47996 -48 17 42.3238    7.5   3.5  0.066   31   0.024  0.027  0.019   0.002  0.004  0.003
LCS J2114-6851  2109-690  21 14 13.40609 -68 51 02.2654    1.8   0.9  0.379   44   0.153  0.137  0.136   0.006  0.006  0.007
LCS J2116-5527  2112-556  21 16 29.81607 -55 27 20.4443    1.6   0.6  0.030   85   0.318  0.221  0.202   0.012  0.013  0.010
LCS J2119-4545  2116-459  21 19 37.39629 -45 45 11.9071    4.2   2.0 -0.084   39   0.127  0.086  0.067   0.004  0.006  0.007
LCS J2120-5102  2116-512  21 20 26.11173 -51 02 55.1534   12.3   4.9 -0.494   21   0.078  0.023 -1.0     0.003  0.001 -1.0
LCS J2124-7233  2119-727  21 24 02.58431 -72 33 54.7981   10.3   3.8  0.364   20   0.048  0.035  0.034   0.002  0.003  0.003
LCS J2124-4948  2121-500  21 24 29.11104 -49 48 06.8730    5.8   3.3 -0.066   31   0.088  0.143  0.127   0.008  0.006  0.005
LCS J2124-8147  2117-820  21 24 55.23705 -81 47 11.9201   20.3   2.5 -0.076   26   0.158  0.141  0.149   0.003  0.005  0.006
LCS J2127-5745  2124-579  21 27 45.18187 -57 45 29.0499    4.0   2.9  0.110   20   0.239  0.067  0.160   0.018  0.013  0.038
LCS J2130-4515  2127-454  21 30 52.39059 -45 15 43.3319    2.1   0.9  0.042   37   0.137  0.130  0.119   0.007  0.006  0.007
LCS J2132-5420  2128-545  21 32 08.30001 -54 20 36.5182    5.4   3.7 -0.047   79   0.071  0.100  0.106   0.006  0.010  0.009
LCS J2134-6513  2130-654  21 34 13.23501 -65 13 37.1661    5.3   1.6 -0.070   37   0.069  0.046  0.039   0.004  0.004  0.004
LCS J2134-3351  2131-340  21 34 50.82473 -33 51 14.7518    3.5   1.9 -0.131   39   0.119  0.108  0.105   0.004  0.007  0.008
LCS J2135-3312  2132-334  21 35 11.67582 -33 12 42.2073    3.9   2.2 -0.093   38   0.075  0.066  0.063   0.003  0.006  0.007
LCS J2135-5006  2131-503  21 35 20.15101 -50 06 51.7320    2.0   0.8  0.042   46   0.139  0.131  0.128   0.006  0.006  0.007
LCS J2135-6848  2131-690  21 35 49.88276 -68 48 33.9265    3.5   1.0 -0.011   38   0.126  0.113  0.110   0.005  0.006  0.006
LCS J2136-6335  2132-638  21 36 22.07480 -63 35 51.0375    2.2   0.7 -0.006   82   0.177  0.148  0.173   0.008  0.009  0.008
LCS J2137-3130  2134-317  21 37 23.12323 -31 30 42.4379    4.1   2.4 -0.079   38   0.058  0.062  0.052   0.002  0.006  0.006
LCS J2138-4646  2134-470  21 38 01.05598 -46 46 40.4614  232.6  77.9 -0.335    3   0.143 -1.0   -1.0     0.006 -1.0   -1.0
LCS J2138-4931  2135-497  21 38 26.35917 -49 31 01.7718    8.9   6.4  0.233   22   0.025  0.031  0.033   0.002  0.003  0.005
LCS J2139-4235  2136-428  21 39 24.17316 -42 35 20.4694    4.1   5.4  0.170   25   0.133  0.111  0.099   0.007  0.008  0.009
LCS J2141-6411  2137-644  21 41 46.44125 -64 11 14.4779    1.4   0.8  0.199   44   0.172  0.150  0.148   0.006  0.006  0.006
LCS J2143-4312  2140-434  21 43 33.65604 -43 12 53.0783   19.6  28.1 -0.093    5   0.006  0.006 -1.0     0.001  0.001 -1.0
LCS J2144-4137  2140-418  21 44 04.71855 -41 37 51.1029    5.7   3.7  0.285   22   0.090  0.049 -1.0     0.003  0.002 -1.0
LCS J2147-7812  2141-784  21 47 05.84038 -78 12 21.9115    4.9   0.9  0.007   33   0.135  0.192  0.149   0.007  0.007  0.007
LCS J2147-5526  2144-556  21 47 45.15356 -55 26 23.7465    2.0   0.7  0.027   85   0.114  0.096  0.094   0.006  0.006  0.006
LCS J2147-7621  2142-765  21 47 53.15065 -76 21 29.2212    9.0   1.7  0.034   52   0.224  0.166  0.122   0.006  0.008  0.008
LCS J2148-5504  2145-553  21 48 40.69452 -55 04 28.5746    4.7   1.8  0.070   38   0.145  0.131  0.141   0.004  0.007  0.008
LCS J2150-6802  2146-682  21 50 13.39064 -68 02 50.4100    1.6   0.8  0.202   44   0.175  0.171  0.157   0.007  0.007  0.007
LCS J2151-6409  2147-643  21 51 01.21362 -64 09 07.7515    3.1   1.0  0.034   38   0.100  0.100  0.102   0.004  0.005  0.006
LCS J2151-5520  2148-555  21 51 29.91033 -55 20 12.7530    5.0   3.4  0.078   26   0.028  0.029  0.025   0.002  0.003  0.005
LCS J2154-6923  2150-696  21 54 19.60236 -69 23 40.4843    9.3   2.5 -0.142   35   0.089  0.064  0.059   0.003  0.005  0.007
LCS J2154-3826  2151-386  21 54 45.04445 -38 26 32.5516    4.1   3.1  0.017   53   0.314  0.220  0.121   0.021  0.010  0.008
LCS J2155-5930  2151-597  21 55 03.06881 -59 30 18.2524    6.0   2.0  0.108   39   0.122  0.087  0.094   0.004  0.006  0.007
LCS J2156-5017  2152-505  21 56 08.41263 -50 17 53.9580    7.9   5.1 -0.114   13   0.273  0.073  0.166   0.020  0.015  0.036
LCS J2157-7549  2153-760  21 57 59.22462 -75 49 53.6077    2.6   0.7 -0.179   44   0.300  0.275  0.248   0.011  0.010  0.010
LCS J2158-4719  2155-475  21 58 40.20268 -47 19 26.5529    2.6   1.1  0.090   36   0.089  0.075  0.075   0.005  0.005  0.005
LCS J2159-4025  2156-406  21 59 50.54176 -40 25 28.9947    6.5  11.0 -0.020   21   0.060  0.064  0.041   0.002  0.004  0.004
LCS J2200-5610  2156-564  22 00 24.11850 -56 10 41.6434   14.3   4.0  0.080   24   0.017  0.023  0.017   0.002  0.002  0.003
LCS J2200-5520  2157-555  22 00 54.66802 -55 20 07.9292    1.8   0.7  0.061   85   0.140  0.132  0.120   0.007  0.007  0.007
LCS J2202-8338  2154-838  22 02 19.23493 -83 38 11.8297   25.0   2.3 -0.002   26   0.336  0.285  0.250   0.006  0.007  0.006
LCS J2203-6130  2200-617  22 03 59.63733 -61 30 22.0112    7.2   2.0 -0.597   21   0.245  0.241  0.089   0.007  0.007  0.006
LCS J2204-4654  2201-471  22 04 12.97173 -46 54 24.5357    2.9   1.8  0.196   65   0.085  0.075  0.092   0.003  0.006  0.010
LCS J2205-8653  2152-871  22 05 45.86341 -86 53 47.6997   48.5   2.4 -0.110   26   0.145  0.159  0.154   0.003  0.005  0.006
LCS J2206-7735  2201-778  22 06 44.45945 -77 35 23.7624    5.1   1.7 -0.445   34   0.050  0.050  0.045   0.004  0.004  0.004
LCS J2207-5707  2204-573  22 07 54.00220 -57 07 36.6666    1.5   1.5  0.200   37   0.063  0.050  0.042   0.004  0.004  0.005
LCS J2208-6806  2205-683  22 08 59.03145 -68 06 25.3016  483.8 123.2 -0.864    4   0.290  0.045  0.135   0.021  0.010  0.032
LCS J2209-4710  2206-474  22 09 16.20949 -47 10 00.1161    3.9   1.8  0.033   33   0.117  0.122  0.114   0.004  0.006  0.008
LCS J2211-4850  2208-490  22 11 35.20622 -48 50 53.6810    3.9   1.8  0.034   33   0.134  0.133  0.130   0.004  0.007  0.008
LCS J2211-4519  2208-455  22 11 49.93310 -45 19 30.3739    6.6   3.6  0.096   31   0.087  0.105  0.140   0.008  0.006  0.005
LCS J2213-4754  2210-481  22 13 30.35966 -47 54 25.2349   45.5  22.0  0.099   10   0.011  0.011 -1.0     0.001  0.002 -1.0
LCS J2213-6330  2209-637  22 13 34.76238 -63 30 01.5323    7.8   2.2 -0.521   25   0.164  0.168  0.161   0.003  0.005  0.006
LCS J2214-4008  2211-403  22 14 18.42054 -40 08 50.0559    4.7   3.0  0.021   31   0.070  0.133  0.139   0.006  0.006  0.009
LCS J2215-6609  2212-664  22 15 45.29436 -66 09 13.6764    3.2   2.2  0.523   29   0.100  0.034  0.028   0.005  0.004  0.004
LCS J2216-4521  2213-456  22 16 55.46629 -45 21 44.6221    7.9   6.0  0.077   23   0.069  0.022  0.021   0.005  0.003  0.003
LCS J2217-7044  2213-709  22 17 46.73484 -70 44 53.3310    1.6   0.9  0.244   44   0.145  0.124  0.113   0.006  0.006  0.006
LCS J2221-6832  2217-688  22 21 27.17146 -68 32 58.9494  160.0  50.6 -0.146    3   0.005 -1.0   -1.0     0.001 -1.0   -1.0
LCS J2221-5225  2218-526  22 21 29.31274 -52 25 27.8395   30.5  14.9 -0.038   17   0.018  0.022  0.025   0.002  0.003  0.003
LCS J2222-3345  2219-340  22 22 08.57998 -33 45 56.7904   51.8  17.4  0.730    5   0.015  0.017 -1.0     0.003  0.003 -1.0
LCS J2223-3137  2220-318  22 23 21.63210 -31 37 02.1105    8.8   6.3  0.059    6   0.422  0.351  0.331   0.016  0.014  0.015
LCS J2223-5017  2220-505  22 23 28.09494 -50 17 13.0664    5.3   3.8 -0.128   24   0.061  0.036  0.037   0.004  0.003  0.003
LCS J2224-3831  2221-387  22 24 43.96162 -38 31 33.0353   14.6   7.8  0.013    5   0.032  0.029  0.089   0.003  0.004  0.011
LCS J2227-5219  2223-525  22 27 08.47973 -52 19 50.9657    2.0   0.8  0.075   71   0.131  0.114  0.099   0.006  0.007  0.006
LCS J2229-6910  2225-694  22 29 00.17696 -69 10 30.2750    2.7   0.8  0.039   38   0.262  0.166  0.142   0.010  0.007  0.007
LCS J2229-4051  2226-411  22 29 18.36482 -40 51 32.1323   15.1  34.3 -0.177    4   0.009 -1.0   -1.0     0.001 -1.0   -1.0
LCS J2229-7907  2224-793  22 29 18.54029 -79 07 08.5185   12.2   1.8 -0.029  106   0.255  0.231  0.232   0.008  0.010  0.014
LCS J2230-6310  2226-634  22 30 10.33818 -63 10 43.3000    4.1   1.5  0.028   38   0.063  0.057  0.056   0.004  0.004  0.005
LCS J2230-7815  2225-785  22 30 30.54827 -78 15 56.5795   16.4   2.9  0.078   57   0.043  0.036  0.028   0.002  0.002  0.003
LCS J2231-6231  2227-627  22 31 07.91860 -62 31 19.3399    7.6   2.1 -0.563   26   0.229  0.216  0.207   0.004  0.006  0.006
LCS J2235-3629  2233-367  22 35 54.83266 -36 29 02.8818    3.6   2.0 -0.079   39   0.102  0.104  0.082   0.003  0.006  0.007
LCS J2239-5525  2235-556  22 39 06.03450 -55 25 59.4103    3.4   1.2  0.116   38   0.134  0.119  0.096   0.005  0.007  0.005
LCS J2239-3609  2236-364  22 39 31.12006 -36 09 12.5609    9.1   5.0 -0.065   18   0.022  0.020 -1.0     0.002  0.001 -1.0
LCS J2242-4204  2239-423  22 42 36.77471 -42 04 22.6324    3.5   2.4  0.289   73   0.138  0.125  0.141   0.005  0.008  0.012
LCS J2243-5656  2240-572  22 43 53.21824 -56 56 19.7203    3.3   1.2  0.093   39   0.144  0.128  0.108   0.005  0.007  0.006
LCS J2246-5607  2243-563  22 46 16.79176 -56 07 46.0019    5.8   1.7 -0.607   30   0.442  0.408  0.410   0.007  0.009  0.008
LCS J2246-5206  2243-523  22 46 42.10032 -52 06 40.3851   22.6  27.8  0.042    9   0.010  0.009 -1.0     0.001  0.002 -1.0
LCS J2247-4437  2244-448  22 47 41.05205 -44 37 04.8081    4.3   3.6  0.300   25   0.434  0.109  0.163   0.033  0.015  0.037
LCS J2247-3729  2244-377  22 47 41.56768 -37 29 08.0021    4.3   2.4 -0.049   38   0.068  0.069  0.058   0.002  0.006  0.007
LCS J2249-5944  2246-600  22 49 38.45720 -59 44 22.9805   27.2  25.9  0.630    9   0.018  0.015  0.019   0.001  0.002  0.003
LCS J2250-4206  2247-423  22 50 22.22063 -42 06 13.4177    6.4   4.4  0.120   34   0.038  0.059  0.046   0.003  0.005  0.006
LCS J2251-4929  2248-497  22 51 28.69815 -49 29 11.1285   33.0  14.6  0.145   14   0.016  0.015 -1.0     0.002  0.002 -1.0
LCS J2253-3455  2250-351  22 53 36.03241 -34 55 30.7906    5.2   2.9 -0.055   31   0.046  0.042  0.044   0.002  0.003  0.006
LCS J2254-5926  2251-597  22 54 56.82857 -59 26 00.6839    7.1   1.9 -0.552   30   0.229  0.208  0.207   0.004  0.005  0.006
LCS J2256-6533  2253-658  22 56 24.87184 -65 33 25.6498    2.5   1.8  0.144   37   0.053  0.040  0.034   0.004  0.004  0.004
LCS J2257-8246  2252-830  22 57 59.40889 -82 46 53.1541   32.6   3.7 -0.316   52   0.029  0.026  0.028   0.003  0.003  0.003
LCS J2258-5525  2255-556  22 58 18.99062 -55 25 37.3947   33.2  13.7  0.013   16   0.017  0.018  0.026   0.002  0.002  0.004
LCS J2258-7014  2255-705  22 58 31.56336 -70 14 39.7289    3.4   1.5  0.139   37   0.073  0.048  0.060   0.004  0.004  0.004
LCS J2259-7405  2256-743  22 59 47.62858 -74 05 01.1033   17.2   5.6  0.434   22   0.075  0.062  0.033   0.003  0.004  0.004
LCS J2300-3536  2258-358  23 00 55.95592 -35 36 15.5236    5.0   3.0  0.154   34   0.080  0.120  0.089   0.008  0.006  0.004
LCS J2302-4533  2259-458  23 02 40.04843 -45 33 57.9940    4.9   2.5 -0.077   22   0.035  0.027  0.045   0.003  0.002  0.006
LCS J2303-8126  2258-817  23 03 00.68936 -81 26 04.3102   18.2   2.6 -0.053   57   0.206  0.124  0.083   0.009  0.006  0.007
LCS J2303-5406  2300-543  23 03 51.89009 -54 06 46.0424    2.1   0.8 -0.044   79   0.152  0.109  0.111   0.005  0.006  0.006
LCS J2306-6706  2303-673  23 06 51.56071 -67 06 43.3102   22.6   8.3  0.579   11   0.355  0.066  0.133   0.034  0.013  0.030
LCS J2306-6521  2303-656  23 06 59.43480 -65 21 32.4009    3.1   1.0  0.000   33   0.148  0.129  0.117   0.006  0.006  0.006
LCS J2307-4132  2305-418  23 07 52.74984 -41 32 45.3347    4.3   3.1  0.299   39   0.036  0.034  0.039   0.002  0.003  0.005
LCS J2308-4557  2306-462  23 08 52.83665 -45 57 56.1911    2.6   1.1  0.017   36   0.101  0.099  0.106   0.005  0.006  0.006
LCS J2309-5051  2306-511  23 09 02.44502 -50 51 00.1510    4.8   2.2 -0.022   43   0.057  0.054  0.061   0.002  0.005  0.008
LCS J2310-5941  2307-599  23 10 28.51909 -59 41 11.5684    4.7   2.6  0.076   54   0.127  0.073  0.065   0.005  0.005  0.008
LCS J2311-5624  2308-566  23 11 09.21927 -56 24 46.4928   30.0  61.8 -0.453    5   0.143  0.058  0.136   0.015  0.013  0.031
LCS J2312-4126  2310-417  23 12 55.61707 -41 26 55.8076    6.1   4.1 -0.096   31   0.119  0.029  0.016   0.007  0.002  0.002
LCS J2312-6607  2309-663  23 12 58.84011 -66 07 31.7366    1.5   1.4 -0.038   43   0.072  0.056  0.053   0.004  0.005  0.004
LCS J2313-5343  2310-539  23 13 26.95810 -53 43 29.0364   11.6   6.1 -0.177   21   0.102  0.025  0.013   0.004  0.003  0.003
LCS J2313-4416  2311-445  23 13 47.90578 -44 16 15.2565    4.9   3.2  0.296   36   0.037  0.032  0.032   0.002  0.003  0.005
LCS J2314-6300  2311-632  23 14 19.59371 -63 00 20.5259    5.8   5.4 -0.420   16   0.248  0.067  0.160   0.019  0.013  0.037
LCS J2315-5018  2312-505  23 15 44.33027 -50 18 39.7040    1.3   0.6  0.031   84   0.333  0.234  0.221   0.011  0.013  0.010
LCS J2317-6215  2314-625  23 17 16.09924 -62 15 29.9576    5.7   3.6 -0.510   29   0.486  0.142  0.144   0.043  0.032  0.032
LCS J2317-4533  2314-458  23 17 31.98875 -45 33 59.6882  204.2  80.4 -0.915    6   0.013  0.012 -1.0     0.001  0.002 -1.0
LCS J2318-8058  2314-812  23 18 34.21378 -80 58 15.6003   28.9   3.6  0.067   19   0.194  0.037  0.146   0.016  0.007  0.032
LCS J2318-4313  2315-435  23 18 43.63296 -43 13 38.7334   12.2   9.0  0.526    6   0.012 -1.0   -1.0     0.002 -1.0   -1.0
LCS J2319-4206  2316-423  23 19 05.89714 -42 06 48.3350    4.0   2.0 -0.109   32   0.103  0.093  0.089   0.003  0.006  0.007
LCS J2319-3656  2317-372  23 19 53.56403 -36 56 28.2715    5.5   5.8  0.163   19   0.053  0.047  0.049   0.005  0.008  0.007
LCS J2322-5322  2320-536  23 22 52.56740 -53 22 02.7377    5.0   2.9  0.270   43   0.088  0.045  0.057   0.004  0.003  0.005
LCS J2325-5656  2322-572  23 25 10.59230 -56 56 28.8385   28.9  15.0 -0.392    8   0.101  0.097  0.131   0.009  0.017  0.030
LCS J2325-4800  2322-482  23 25 26.87339 -48 00 17.2636    2.8   1.2  0.019   38   0.096  0.082  0.077   0.005  0.005  0.005
LCS J2326-4140  2323-419  23 26 26.04831 -41 40 13.8636    4.7   2.4 -0.117   35   0.060  0.059  0.049   0.002  0.005  0.007
LCS J2327-4510  2324-454  23 27 41.05879 -45 10 56.2781    2.6   1.2 -0.075   37   0.089  0.079  0.063   0.004  0.005  0.005
LCS J2327-6644  2324-670  23 27 45.31552 -66 44 42.4430    6.2   1.6  0.110   34   0.078  0.055  0.035   0.004  0.004  0.004
LCS J2328-4035  2325-408  23 28 19.26486 -40 35 09.8459    1.9   0.8  0.010   39   0.280  0.271  0.267   0.009  0.012  0.010
LCS J2329-4955  2326-502  23 29 20.88181 -49 55 40.6538    2.2   0.9  0.046   37   0.205  0.181  0.183   0.010  0.009  0.009
LCS J2330-3724  2327-376  23 30 35.79580 -37 24 37.9654    2.9   1.6 -0.121   39   0.304  0.265  0.240   0.009  0.011  0.010
LCS J2334-5251  2332-531  23 34 44.91712 -52 51 19.6337    2.4   0.9  0.043   36   0.409  0.371  0.347   0.018  0.017  0.015
LCS J2336-7620  2333-766  23 36 27.60817 -76 20 37.9186   12.9   2.4  0.091   50   0.051  0.037  0.045   0.002  0.004  0.005
LCS J2337-5216  2334-525  23 37 23.16682 -52 16 20.1038    3.1   1.5 -0.060   37   0.088  0.083  0.090   0.004  0.005  0.006
LCS J2337-5901  2334-592  23 37 26.79582 -59 01 13.6663    3.2   1.2  0.012   37   0.157  0.166  0.157   0.005  0.009  0.009
LCS J2339-5523  2336-556  23 39 13.21815 -55 23 50.8398    5.6   3.4  0.348   22   0.280  0.086  0.178   0.021  0.016  0.040
LCS J2339-6657  2336-672  23 39 35.55645 -66 57 09.9197    9.3   2.9  0.143   40   0.119  0.108  0.108   0.008  0.006  0.005
LCS J2340-7349  2337-740  23 40 00.50303 -73 49 14.5965   28.4   3.9  0.312   17   0.192  0.047  0.146   0.016  0.011  0.032
LCS J2340-3442  2338-349  23 40 38.64152 -34 42 49.1616    3.9   4.8  0.107   19   0.093  0.096  0.148   0.010  0.014  0.026
LCS J2343-7038  2340-709  23 43 21.59106 -70 38 39.7095    1.8   1.2 -0.243   42   0.086  0.078  0.066   0.004  0.005  0.004
LCS J2343-5626  2340-567  23 43 27.09818 -56 26 24.1028    9.0   3.7 -0.017   17   0.017  0.017 -1.0     0.002  0.001 -1.0
LCS J2344-5652  2341-571  23 44 29.44592 -56 52 46.1268   40.9  38.7 -0.905    9   0.010  0.010  0.013   0.001  0.002  0.002
LCS J2347-4946  2345-500  23 47 43.68565 -49 46 27.8772    2.2   0.9  0.037   38   0.251  0.244  0.238   0.013  0.011  0.011
LCS J2348-6049  2345-611  23 48 26.02185 -60 49 19.8869    5.7   1.8  0.053   38   0.160  0.151  0.148   0.005  0.007  0.009
LCS J2349-4932  2346-498  23 49 25.37939 -49 32 26.5506    2.2   0.9  0.055   41   0.210  0.203  0.170   0.011  0.010  0.009
LCS J2351-3753  2348-381  23 51 11.37954 -37 53 23.5831    5.7   7.1 -0.022   31   0.051  0.054  0.052   0.002  0.004  0.005
LCS J2351-7600  2348-762  23 51 16.12994 -76 00 15.5560    9.6   3.9  0.214   40   0.019  0.016  0.015   0.002  0.002  0.002
LCS J2351-4259  2348-432  23 51 34.94586 -42 59 33.4862    4.6   4.5  0.203   22   0.149  0.155  0.149   0.017  0.016  0.026
LCS J2355-4513  2352-455  23 55 28.77057 -45 13 25.7923   10.5   6.1  0.182   15   0.112  0.046  0.053   0.005  0.005  0.005
LCS J2357-4838  2354-489  23 57 21.02946 -48 38 18.2553    2.2   0.9  0.057   40   0.170  0.146  0.143   0.008  0.007  0.007
LCS J2358-4555  2355-462  23 58 02.14042 -45 55 18.8589    2.0   0.9  0.054   41   0.177  0.158  0.165   0.008  0.008  0.008
LCS J2359-6054  2356-611  23 59 04.31090 -60 54 59.2180   14.6   6.3  0.116   42   0.023  0.019  0.024   0.002  0.003  0.002


==> datafile2.txt <==
LCS J0049-5738  0047-579  1.411   4.91  -1.00
LCS J0058-5659  0056-572  0.942   3.89  -1.00
LCS J0109-6049  0107-610  0.420   8.94  -1.00
LCS J0124-5113  0122-514  0.171   4.10  -1.00
LCS J0236-6136  0235-618  0.291   2.77  -1.00
LCS J0314-5104  0312-512  0.181   2.81  -1.00
LCS J0335-5430  0334-546  0.560   8.24  -1.00
LCS J0355-6645  0355-669  0.242   7.13  -1.00
LCS J0450-8101  0454-810  1.518   3.11  -1.00
LCS J0516-7237  0517-726  0.300   9.69  -1.00
LCS J0529-7245  0530-727  0.720   5.98  -1.00
LCS J0601-7036  0601-706  0.406   4.40  -1.00
LCS J0649-4108  0647-410  0.200   3.98  -1.00
LCS J0706-4122  0705-412  0.121  10.37  -1.00
LCS J0710-3620  0708-362  0.142   2.67  -1.00
LCS J0726-4435  0725-444  0.147  12.35  -1.00
LCS J0743-6726  0743-673  0.900   9.57  -1.00
LCS J0811-7530  0812-753  0.070   3.68   1.26 
LCS J0840-5732  0838-573  0.082   4.31  -1.00
LCS J0908-4736  0906-474  0.298  10.71   2.63 
LCS J0911-4724  0909-472  0.061  10.50  -1.00
LCS J0933-5240  0931-524  0.300   7.92  -1.00
LCS J0943-7620  0943-761  0.020   6.58  -1.00
LCS J0946-4707  0944-469  0.420  11.65  -1.00
LCS J0954-4108  0952-409  0.200   7.28  -1.00
LCS J0954-5113  0952-509  0.208   2.77   1.06 
LCS J1023-6646  1022-665  0.420   7.77  -1.00
LCS J1029-5622  1027-561  0.149   4.66   1.83 
LCS J1026-8543  1029-854  0.060   5.32  -1.00
LCS J1107-6148  1105-615  0.058  21.24  -1.00
LCS J1127-6505  1125-648  0.082   6.96  -1.00
LCS J1131-5818  1129-580  1.100   8.57  -1.00
LCS J1145-6954  1143-696  0.885   2.23  -1.00
LCS J1151-6728  1148-671  0.800  10.30  -1.00
LCS J1155-8101  1153-807  0.103   3.39  -1.00
LCS J1206-6138  1204-613  0.736   3.49  -1.00
LCS J1217-6113  1214-609  0.300   8.85  -1.00
LCS J1224-8313  1221-829  0.612   3.81  -1.00
LCS J1239-6845  1236-684  0.224   4.68  -1.00
LCS J1245-6458  1242-647  0.060  14.79  -1.00
LCS J1246-2547  1244-255  0.902   3.16  -1.00
LCS J1248-4559  1245-457  1.100   8.55  -1.00
LCS J1258-6719  1255-670  0.120   7.37  -1.00
LCS J1328-7508  1324-748  0.168   2.39  -1.00
LCS J1417-5950  1414-596  0.420   8.51  -1.00
LCS J1452-6502  1448-648  0.200  10.25  -1.00
LCS J1556-7914  1549-790  1.450  12.84  -1.00
LCS J1558-6432  1554-643  0.300   9.79  -1.00
LCS J1617-7717  1610-771  1.100  28.21  -1.00
LCS J1624-6809  1619-680  1.280   6.06  -1.00
LCS J1628-6152  1624-617  0.952   4.21  -1.00
LCS J1805-3805  1802-380  0.140   6.53  -1.00
LCS J1806-3722  1803-373  0.219   3.64  -1.00
LCS J1809-4552  1806-458  0.720   7.35  -1.00
LCS J1819-5521  1815-553  0.964   2.78  -1.00
LCS J1824-4358  1820-439  0.152   2.60  -1.00
LCS J1837-7108  1831-711  1.100  10.87  -1.00
LCS J1837-3319  1834-333  0.060   5.82  -1.00
LCS J1903-3523  1859-354  0.120   8.58  -1.00
LCS J1907-3715  1903-373  0.179   2.46  -1.00
LCS J1912-8010  1903-802  0.714   4.44  -1.00
LCS J1913-7920  1905-794  0.060   8.84  -1.00
LCS J1913-4503  1910-451  0.345   4.73  -1.00
LCS J1930-6056  1925-610  0.900  11.14  -1.00
LCS J1932-4536  1929-457  0.720  15.53  -1.00
LCS J1939-4510  1935-452  0.153   5.91  -1.00
LCS J1940-6907  1935-692  0.751   7.45  -1.00
LCS J1942-7015  1937-703  0.106   2.60  -1.00
LCS J1944-3707  1941-372  0.210   3.99  -1.00
LCS J1946-5812  1942-583  0.120   4.12  -1.00
LCS J1947-3542  1944-358  0.059  12.00   5.80 
LCS J2000-6008  1956-602  0.020   6.25  -1.00
LCS J2000-4214  1957-423  0.420   6.03  -1.00
LCS J2008-4717  2005-474  0.300   8.86  -1.00
LCS J2012-4721  2008-475  0.200  14.66  -1.00
LCS J2017-3753  2014-380  0.126   5.85  -1.00
LCS J2021-6124  2016-615  0.237   2.20   1.04 
LCS J2023-3655  2020-370  0.275   5.27  -1.00
LCS J2027-5641  2023-568  0.106   7.71  -1.00
LCS J2028-5226  2024-526  0.200  10.27  -1.00
LCS J2031-4507  2028-452  0.167   2.02   0.99 
LCS J2035-6846  2030-689  0.591   1.85  -1.00
LCS J2039-3157  2036-321  0.141   5.67  -1.00
LCS J2050-3912  2046-393  0.124   3.70  -1.00
LCS J2105-7825  2059-786  0.720   7.34  -1.00
LCS J2111-5508  2107-553  0.169   5.26  -1.00
LCS J2111-3224  2108-326  0.305   2.88  -1.00
LCS J2116-8053  2109-811  0.391   9.30  -1.00
LCS J2119-4545  2116-459  0.120   5.42  -1.00
LCS J2120-5102  2116-512  0.116   4.76   1.90 
LCS J2134-3351  2131-340  0.200   8.66  -1.00
LCS J2135-3312  2132-334  0.120   2.99   1.34 
LCS J2137-3130  2134-317  0.081   1.48  -1.00
LCS J2144-4137  2140-418  0.120  18.29  -1.00
LCS J2147-7536  2142-758  1.053   6.34  -1.00
LCS J2147-7621  2142-765  0.284   3.17  -1.00
LCS J2148-5504  2145-553  0.198   1.94  -1.00
LCS J2154-6923  2150-696  0.120   6.28  -1.00
LCS J2155-5930  2151-597  0.200  11.00  -1.00
LCS J2207-5346  2204-540  0.900   7.75  -1.00
LCS J2209-4710  2206-474  0.200   8.91  -1.00
LCS J2211-4850  2208-490  0.184   1.51  -1.00
LCS J2230-7815  2225-785  0.060  10.82   4.77 
LCS J2235-4835  2232-488  1.100   7.67  -1.00
LCS J2235-3629  2233-367  0.143   2.58  -1.00
LCS J2239-5701  2236-572  1.069   2.42  -1.00
LCS J2247-3729  2244-377  0.092   2.40  -1.00
LCS J2253-3455  2250-351  0.060  10.93  -1.00
LCS J2254-4139  2251-419  0.120   9.30  -1.00
LCS J2303-6807  2300-683  1.962   3.96  -1.00
LCS J2309-5051  2306-511  0.079   4.39  -1.00
LCS J2319-4206  2316-423  0.120   4.97  -1.00
LCS J2326-4140  2323-419  0.060   4.16  -1.00
LCS J2330-3724  2327-376  0.415   5.07  -1.00
LCS J2347-5110  2344-514  0.348   4.37  -1.00
LCS J2348-6049  2345-611  0.200   4.47  -1.00
LCS J2356-6820  2353-686  1.009   6.04  -1.00


==> datafile3.txt <==
J0003-5242 0000-529  00 03 09.41 -52 42 04.0
J0006-8305 0003-833  00 06 09.00 -83 05 42.0
J0016-6310 0013-634  00 16 02.60 -63 10 12.0
J0028-4606 0026-463  00 28 43.00 -46 06 00.0
J0033-4819 0030-485  00 33 16.80 -48 19 04.0
J0035-6320 0032-636  00 35 01.20 -63 20 41.0
J0040-7145 0038-720  00 40 47.90 -71 45 59.6
J0046-6334 0043-638  00 46 00.50 -63 34 09.0
J0047-7308 0045-734  00 47 33.50 -73 08 17.0
J0051-7321 0049-736  00 51 00.40 -73 21 54.0
J0053-7238 0051-729  00 53 07.10 -72 38 39.0
J0053-4914 0051-495  00 53 54.70 -49 14 08.0
J0059-7210 0057-724  00 59 11.90 -72 10 27.0
J0100-7133 0058-718  01 00 33.40 -71 33 32.0
J0110-7314 0109-735  01 10 49.61 -73 14 28.2
J0114-7318 0112-735  01 14 11.80 -73 18 36.0
J0119-4626 0116-467  01 19 02.59 -46 26 37.4
J0127-3636 0125-368  01 27 21.00 -36 36 34.0
J0133-4444 0131-449  01 33 33.80 -44 44 21.0
J0203-4349 0201-440  02 03 40.70 -43 49 51.4
J0213-4740 0211-479  02 13 06.10 -47 40 50.0
J0243-5112 0242-514  02 43 45.40 -51 12 39.0
J0318-6630 0317-666  03 18 08.10 -66 30 27.0
J0321-3708 0319-373  03 21 06.30 -37 08 17.0
J0321-4510 0319-453  03 21 22.80 -45 10 05.0
J0322-3712 0320-373  03 22 41.78 -37 12 29.5
J0324-371A 0322-374  03 24 21.90 -37 16 39.0
J0331-6517 0331-654  03 31 45.30 -65 17 59.0
J0335-3319 0333-334  03 35 46.40 -33 19 09.0
J0351-6959 0351-701  03 51 50.20 -69 59 35.0
J0403-4738 0402-477  04 03 46.20 -47 38 53.0
J0404-7109 0404-712  04 04 00.99 -71 09 09.7
J0411-5749 0410-579  04 11 42.50 -57 49 15.0
J0412-5600 0411-561  04 12 46.60 -56 00 51.0
J0416-4402 0415-441  04 16 43.21 -44 02 18.0
J0420-5756 0419-580  04 20 39.10 -57 56 15.0
J0437-6458 0436-650  04 37 08.30 -64 58 53.0
J0438-7329 0439-735  04 38 37.02 -73 29 21.8
J0449-6912 0449-692  04 49 38.90 -69 12 08.0
J0452-6922 0452-694  04 52 00.60 -69 22 30.0
J0452-6655 0452-670  04 52 07.63 -66 55 18.1
J0454-6911 0454-692  04 54 06.50 -69 11 27.0
J0456-6624 0456-664  04 56 51.70 -66 24 37.0
J0457-6624 0457-664  04 57 12.80 -66 24 25.4
J0457-6825 0457-685  04 57 15.60 -68 25 38.0
J0507-5013 0506-502  05 07 25.10 -50 13 30.0
J0508-6844 0509-687  05 08 54.40 -68 44 18.0
J0509-6853 0510-689  05 09 50.61 -68 53 05.6
J0512-4824 0511-484  05 12 51.50 -48 24 09.0
J0513-6922 0513-694  05 13 22.00 -69 22 08.0
J0518-5613 0517-562  05 18 31.41 -56 13 15.6
J0518-6914 0518-692  05 18 33.90 -69 14 00.0
J0519-6938 0519-696  05 19 04.50 -69 38 56.0
J0519-4545 0518-45A  05 19 26.34 -45 45 54.5
J0521-6848 0521-688  05 21 26.10 -68 48 43.0
J0522-6757 0522-680  05 22 03.70 -67 57 30.0
J0523-6802 0523-680  05 23 09.20 -68 02 11.1
J0523-4816 0522-483  05 23 20.20 -48 16 28.0
J0524-6829 0525-685  05 24 49.80 -68 29 34.0
J0525-6938 0525-696  05 25 02.70 -69 38 39.0
J0526-6604 0525-661  05 26 00.20 -66 04 59.0
J0526-6729 0526-675  05 26 21.00 -67 29 43.0
J0526-6849 0526-688  05 26 30.40 -68 49 03.0
J0527-6727 0527-674  05 27 38.60 -67 27 12.0
J0531-7103 0531-710  05 31 19.20 -71 03 55.0
J0532-6627 0532-664  05 32 18.60 -66 27 08.0
J0532-6741 0532-677  05 32 19.20 -67 41 41.0
J0534-5113 0533-512  05 34 26.32 -51 13 12.6
J0535-6734 0535-676  05 35 24.02 -67 34 51.0
J0535-6601 0535-660  05 35 42.60 -66 01 58.0
J0535-6939 0536-696  05 35 52.20 -69 39 20.0
J0537-6910 0538-691  05 37 45.51 -69 10 10.0
J0538-6905 0539-691  05 38 45.66 -69 05 03.1
J0539-6938 0540-696  05 39 45.57 -69 38 39.2
J0539-6944 0540-697  05 39 54.90 -69 44 45.0
J0540-6919 0540-693  05 40 11.09 -69 19 53.4
J0541-7119 0542-713  05 41 39.00 -71 19 51.0
J0542-4850 0541-488  05 42 27.16 -48 50 24.2
J0543-6945 0543-697  05 43 12.20 -69 45 49.0
J0543-6750 0543-678  05 43 13.50 -67 50 57.0
J0547-6942 0547-697  05 47 08.20 -69 42 15.0
J0548-7003 0549-700  05 48 50.10 -70 03 54.0
J0550-6822 0550-683  05 50 28.00 -68 22 51.0
J0552-5349 0551-538  05 52 36.18 -53 49 32.4
J0553-4610 0551-461  05 53 14.27 -46 10 45.8
J0555-4345 0553-437  05 55 18.20 -43 45 33.0
J0607-0623 0605-063  06 07 46.09 -06 23 03.0
J0617-6217 0616-622  06 17 23.50 -62 17 59.0
J0621-3411 0620-341  06 21 49.55 -34 11 54.1
J0622-4143 0621-417  06 22 42.49 -41 43 58.7
J0652-5642 0651-566  06 52 41.31 -56 42 54.2
J0707-4008 0705-400  07 07 39.37 -40 08 36.1
J0717-3621 0715-362  07 17 08.10 -36 21 58.5
J0738-5935 0737-594  07 38 46.90 -59 35 07.0
J0741-5233 0740-524  07 41 47.92 -52 33 53.8
J0746-6612 0746-660  07 46 43.61 -66 12 51.4
J0749-4536 0748-454  07 49 36.64 -45 36 38.4
J0750-3759 0748-378  07 50 16.90 -37 59 48.8
J0751-5300 0750-528  07 51 54.51 -53 00 55.5
J0759-4814 0758-480  07 59 46.50 -48 14 15.9
J0819-4246 0817-426  08 19 10.46 -42 46 60.0
J0826-4048 0824-406  08 26 19.30 -40 48 27.0
J0830-4446 0828-446  08 30 29.91 -44 46 24.7
J0835-4510 0833-450  08 35 20.60 -45 10 34.8
J0842-5147 0840-516  08 42 00.11 -51 47 07.8
J0842-4451 0840-446  08 42 30.53 -44 51 10.1
J0845-5104 0844-508  08 45 41.67 -51 04 18.0
J0847-6937 0846-694  08 47 03.09 -69 37 44.3
J0848-4524 0846-452  08 48 23.51 -45 24 32.0
J0850-4508 0848-449  08 50 38.46 -45 08 22.2
J0851-4742 0849-475  08 51 21.04 -47 42 15.8
J0853-5209 0852-519  08 53 35.89 -52 09 02.5
J0859-4730 0857-473  08 59 05.69 -47 30 25.0
J0901-4743 0900-475  09 01 53.50 -47 43 57.0
J0902-4841 0900-484  09 02 15.30 -48 41 27.0
J0902-4526 0900-452  09 02 20.24 -45 26 44.9
J0903-4748 0901-476  09 03 09.50 -47 48 26.3
J0903-4826 0901-482  09 03 26.70 -48 26 18.0
J0903-4828 0901-48A  09 03 38.05 -48 28 01.3
J0903-482A 0902-482  09 03 45.40 -48 26 02.1
J0906-6829 0906-682  09 06 52.58 -68 29 39.0
J0907-4030 0905-403  09 07 47.79 -40 30 12.1
J0914-4129 0912-412  09 14 45.38 -41 29 12.0
J0914-4224 0913-422  09 14 56.80 -42 24 41.2
J0917-5455 0916-547  09 17 31.83 -54 55 46.8
J0920-3834 0918-383  09 20 14.29 -38 34 48.6
J0921-5818 0920-580  09 21 25.00 -58 18 39.0
J0923-3956 0921-397  09 23 51.39 -39 56 54.8
J0928-5110 0927-509  09 28 55.31 -51 10 23.7
J0933-4501 0931-447  09 33 10.46 -45 01 00.9
J0938-6005 0937-598  09 38 47.20 -60 05 28.7
J0944-6011 0942-599  09 44 05.10 -60 11 10.3
J0948-4643 0946-464  09 48 19.28 -46 43 51.7
J0958-5757 0956-577  09 58 02.92 -57 57 42.6
J1001-5743 0959-574  10 01 15.88 -57 43 12.2
J1004-5646 1003-565  10 04 55.80 -56 46 36.0
J1007-4026 1004-401  10 07 02.80 -40 26 12.0
J1016-4247 1014-425  10 16 20.80 -42 47 22.8
J1016-6048 1014-605  10 16 38.66 -60 48 13.8
J1018-5856 1017-586  10 18 55.61 -58 56 46.0
J1019-5751 1017-576  10 19 42.0  -57 51 48.0
J1022-5017 1020-500  10 22 48.89 -50 17 05.1
J1023-6032 1021-602  10 23 08.20 -60 32 28.0
J1027-7419 1026-740  10 27 44.54 -74 19 09.1
J1028-7418 1027-740  10 28 03.13 -74 18 53.9
J1028-5247 1026-525  10 28 23.75 -52 47 53.8
J1029-5745 1027-574  10 29 32.40 -57 45 10.0
J1030-5853 1028-586  10 30 44.33 -58 53 56.4
J1031-6213 1030-619  10 31 50.05 -62 13 30.0
J1033-5943 1032-594  10 33 54.60 -59 43 60.0
J1036-4349 1034-435  10 36 27.74 -43 49 49.9
J1038-5846 1036-585  10 38 04.60 -58 46 24.4
J1038-5818 1036-580  10 38 26.05 -58 18 23.4
J1039-5939 1037-594  10 39 20.00 -59 39 48.0
J1044-6421 1042-640  10 44 39.03 -64 21 05.5
J1045-5941 1043-594  10 45 03.00 -59 41 03.0
J1051-6013 1049-599  10 51 32.48 -60 13 58.5
J1056-6027 1054-601  10 56 11.59 -60 27 13.8
J1056-5504 1054-548  10 56 50.34 -55 04 59.8
J1057-6045 1055-604  10 57 39.11 -60 45 49.1
J1100-6514 1058-649  11 00 20.09 -65 14 56.4
J1102-5804 1100-577  11 02 09.32 -58 04 04.5
J1104-6045 1102-604  11 04 55.19 -60 45 59.7
J1105-6229 1103-622  11 05 35.10 -62 29 03.0
J1112-6117 1110-610  11 12 24.00 -61 17 03.0
J1115-5802 1113-577  11 15 49.71 -58 02 06.5
J1121-6624 1119-661  11 21 29.16 -66 24 52.6
J1127-5529 1125-552  11 27 52.77 -55 29 06.4
J1128-6238 1126-623  11 28 52.78 -62 38 19.5
J1129-6231 1126-622  11 29 00.62 -62 31 18.4
J1131-6720 1128-670  11 31 06.38 -67 20 02.5
J1131-6657 1128-666  11 31 11.92 -66 57 42.2
J1131-4600 1129-457  11 31 40.08 -46 00 26.7
J1143-6227 1141-621  11 43 23.90 -62 27 03.0
J1147-5609 1145-558  11 47 44.88 -56 09 57.7
J1150-5710 1147-569  11 50 17.95 -57 10 56.4
J1151-6108 1148-608  11 51 27.38 207 93 ! rf
J1156-5651 1154-565  11 56 53.46 -56 51 33.6
J1200-6303 1158-627  12 00 53.90 -63 03 58.0
J1208-5106 1205-508  12 08 31.70 -51 06 03.0
J1208-6315 1206-629  12 08 59.40 -63 15 57.0
J1209-5647 1207-565  12 09 38.96 -56 47 46.4
J1209-6249 1207-625  12 09 59.80 -62 49 38.0
J1211-5252 1208-525  12 11 08.50 -52 52 03.0
J1215-6800 1213-677  12 15 48.66 -68 00 13.0
J1220-5727 1218-571  12 20 58.41 -57 27 05.9
J1224-6650 1221-665  12 24 30.83 -66 50 19.4
J1233-6723 1230-671  12 33 29.03 -67 23 39.9
J1234-6139 1232-613  12 34 53.23 -61 39 39.7
J1236-6151 1233-615  12 36 02.35 -61 51 08.6
J1243-6236 1240-623  12 43 31.47 -62 36 12.9
J1244-6638 1241-663  12 44 41.59 -66 38 00.1
J1248-6332 1245-632  12 48 45.74 -63 32 23.2
J1248-6801 1245-677  12 48 49.66 -68 01 12.4
J1250-6135 1247-613  12 50 20.40 -61 35 00.0
J1255-6349 1252-635  12 55 32.49 -63 49 57.1
J1256-5700 1253-567  12 56 05.05 -57 00 55.1
J1256-6337 1253-633  12 56 43.99 -63 37 32.9
J1300-6253 1257-626  13 00 34.40 -62 53 43.0
J1300-6233 1257-622  13 00 59.40 -62 33 45.0
J1303-6314 1300-629  13 03 15.70 -63 14 08.5
J1303-6339 1300-633  13 03 52.60 -63 39 29.0
J1305-6713 1302-669  13 05 43.31 -67 13 43.3
J1309-5737 1306-573  13 09 06.55 -57 37 58.5
J1311-6232 1308-622  13 11 34.60 -62 32 11.6
J1312-6234 1308-623  13 12 04.84 -62 34 34.4
J1312-7710 1308-769  13 12 06.50 -77 10 54.0
J1312-6229 1309-622  13 12 26.98 -62 29 11.5
J1313-6224 1310-621  13 13 55.55 -62 24 08.2
J1327-4239 1324-423  13 27 13.30 -42 39 06.0
J1333-4405 1330-438  13 33 20.57 -44 05 20.6
J1333-6558 1329-657  13 33 31.70 -65 58 24.0
J1336-6249 1333-625  13 36 44.50 -62 49 18.0
J1337-6328 1333-632  13 37 20.30 -63 28 10.5
J1343-6208 1339-618  13 43 01.24 -62 08 55.8
J1344-6610 1341-659  13 44 58.63 -66 10 22.5
J1345-6214 1341-619  13 45 27.00 -62 14 33.0
J1345-6214 1342-619  13 45 30.10 -62 14 43.0
J1353-6630 1350-662  13 53 57.05 -66 30 50.3
J1357-6207 1353-618  13 57 01.13 -62 07 12.6
J1359-6148 1356-615  13 59 34.99 -61 48 18.8
J1400-6210 1356-616  14 00 33.00 -62 10 48.0
J1400-6210 1356-619  14 00 33.07 -62 10 33.7
J1401-4932 1358-493  14 01 31.80 -49 32 30.0
J1401-4733 1358-473  14 01 59.30 -47 33 32.0
J1402-6105 1359-608  14 02 35.00 -61 05 48.0
J1404-6147 1400-615  14 04 29.63 -61 47 19.7
J1405-6120 1401-610  14 05 16.94 -61 20 19.6
J1405-6117 1402-610  14 05 37.10 -61 17 42.3
J1413-6542 1409-654  14 13 36.78 -65 42 11.9
J1419-5534 1415-553  14 19 25.80 -55 34 19.8
J1420-6015 1417-600  14 20 41.70 -60 15 36.0
J1423-6108 1420-609  14 23 53.10 -61 08 20.0
J1427-6047 1423-605  14 27 14.78 -60 47 56.6
J1432-7427 1427-742  14 32 24.00 -74 27 43.0
J1442-6030 1438-602  14 42 00.20 -60 30 35.0
J1445-6026 1441-602  14 45 09.80 -60 26 18.0
J1456-5156 1452-517  14 56 13.10 -51 56 35.0
J1459-6250 1455-626  14 59 23.09 -62 50 04.8
J1501-5827 1457-582  15 01 21.29 -58 27 27.0
J1501-6641 1457-664  15 01 50.28 -66 41 26.9
J1503-5835 1459-584  15 03 06.30 -58 35 56.0
J1503-5739 1459-574  15 03 32.70 -57 39 56.0
J1505-5559 1502-557  15 05 59.17 -55 59 16.2
J1509-5758 1505-577  15 09 11.20 -57 58 05.0
J1510-5755 1506-577  15 10 24.41 -57 55 16.7
J1513-5624 1510-562  15 13 49.10 -56 24 46.0
J1516-4538 1513-454  15 16 51.10 -45 38 52.0
J1523-5708 1519-569  15 23 42.10 -57 08 59.0
J1525-5709 1521-569  15 25 47.55 -57 09 04.6
J1531-5630 1527-563  15 31 47.20 -56 30 04.0
J1537-7154 1531-717  15 37 10.50 -71 54 56.0
J1537-5602 1533-558  15 37 21.70 -56 02 01.0
J1539-4858 1535-488  15 39 04.95 -48 58 02.1
J1539-4643 1536-465  15 39 39.30 -46 43 22.0
J1540-5508 1537-549  15 40 58.40 -55 08 14.0
J1541-5636 1538-564  15 41 59.70 -56 36 28.0
J1544-5535 1540-554  15 44 33.70 -55 35 46.0
J1549-5345 1545-536  15 49 19.14 -53 45 15.3
J1550-5327 1546-533  15 50 19.20 -53 27 32.0
J1552-5312 1548-530  15 52 33.80 -53 12 10.0
J1554-5311 1550-530  15 54 04.20 -53 11 15.0
J1554-5348 1550-536  15 54 42.20 -53 48 06.0
J1555-5317 1551-531  15 55 32.10 -53 17 06.0
J1557-5358 1553-538  15 57 25.62 -53 58 11.3
J1559-5345 1555-536  15 59 36.20 -53 45 20.0
J1559-5149 1555-516  15 59 41.64 -51 49 52.9
J1600-4649 1556-466  16 00 19.56 -46 49 08.0
J1604-5226 1601-522  16 04 54.40 -52 26 01.0
J1607-5230 1603-523  16 07 36.10 -52 30 56.0
J1609-5133 1605-514  16 09 24.56 -51 33 11.0
J1609-5214 1605-521  16 09 28.90 -52 14 60.0
J1611-5130 1607-513  16 11 04.30 -51 30 15.0
J1611-4830 1607-483  16 11 21.30 -48 30 35.0
J1612-5126 1608-513  16 12 07.00 -51 26 51.0
J1613-5117 1609-511  16 13 07.00 -51 17 33.0
J1613-5111 1609-510  16 13 12.83 -51 11 25.8
J1614-5022 1610-502  16 14 21.90 -50 22 10.0
J1614-5622 1610-562  16 14 31.41 -56 22 45.4
J1615-5056 1611-508  16 15 46.00 -50 56 03.0
J1617-5032 1613-504  16 17 31.50 -50 32 31.1
J1618-5018 1614-501  16 18 37.43 -50 18 53.7
J1618-5041 1614-505  16 18 38.01 -50 41 40.3
J1619-5009 1615-500  16 19 23.12 -50 09 25.2
J1619-4913 1615-491  16 19 38.90 -49 13 51.0
J1619-5100 1616-508  16 19 52.70 -51 00 29.1
J1620-4936 1616-494  16 20 09.80 -49 36 29.0
J1620-5102 1616-509  16 20 15.37 -51 02 13.7
J1622-4308 1618-430  16 22 05.51 -43 08 33.0
J1622-4950 1618-497  16 22 44.80 -49 50 54.4
J1622-5003 1619-499  16 22 54.76 -50 03 44.5
J1623-4941 1619-495  16 23 17.33 -49 41 13.9
J1623-5009 1619-500  16 23 41.00 -50 09 33.0
J1623-4854 1620-487  16 23 46.70 -48 54 10.0
J1624-4923 1620-492  16 24 14.50 -49 23 42.6
J1626-8103 1617-809  16 26 23.42 -81 03 39.4
J1626-4906 1622-490  16 26 28.41 -49 06 58.4
J1628-4152 1625-417  16 28 47.28 -41 52 39.1
J1628-4936 1625-494  16 28 57.70 -49 36 25.0
J1629-4854 1625-488  16 29 24.61 -48 54 59.4
J1631-4646 1627-466  16 31 08.30 -46 46 39.0
J1631-4015 1628-401  16 31 30.50 -40 15 17.0
J1632-4755 1628-478  16 32 32.72 -47 55 02.6
J1632-4757 1629-474  16 32 56.10 -47 57 49.6
J1632-4757 1629-478  16 32 56.10 -47 57 49.6
J1634-4733 1630-474  16 34 23.50 -47 33 59.8
J1635-4731 1631-474  16 35 31.40 -47 31 03.2
J1635-4709 1632-470  16 35 50.30 -47 09 35.6
J1635-4741 1632-475  16 35 50.40 -47 41 04.7
J1636-4712 1632-471  16 36 05.54 -47 12 45.4
J1636-4732 1632-474  16 36 25.97 -47 32 19.9
J1637-4725 1633-473  16 37 13.50 -47 25 15.7
J1638-4704 1634-469  16 38 11.13 -47 04 59.3
J1638-4706 1635-470  16 38 51.60 -47 06 58.2
J1640-4851 1636-487  16 40 01.00 -48 51 37.0
J1640-4633 1636-464  16 40 33.42 -46 33 06.4
J1641-4706 1637-470  16 41 25.20 -47 06 56.1
J1641-4634 1638-464  16 41 55.30 -46 34 52.0
J1642-5306 1638-530  16 42 43.10 -53 06 17.1
J1643-4605 1639-460  16 43 16.20 -46 05 59.0
J1644-4534 1641-454  16 44 43.10 -45 34 59.0
J1645-4510 1641-450  16 45 07.20 -45 10 26.0
J1647-4550 1643-457  16 47 07.50 -45 50 39.0
J1648-4505 1644-449  16 48 04.97 -45 05 14.1
J1648-3017 1645-302  16 48 44.82 -30 17 40.4
J1648-4826 1645-483  16 48 47.92 -48 26 18.8
J1650-4442 1646-446  16 50 14.45 -44 42 29.8
J1652-4323 1649-433  16 52 34.50 -43 23 42.0
J1652-4354 1648-438  16 52 34.79 -43 54 03.3
J1652-4354 1649-438  16 52 52.00 -43 54 28.0
J1653-4351 1649-437  16 53 04.20 -43 51 26.1
J1654-4905 1650-490  16 54 35.55 -49 05 06.0
J1656-4014 1653-401  16 56 46.15 -40 14 37.0
J1657-4137 1653-415  16 57 23.00 -41 37 51.0
J1657-6824 1652-683  16 57 51.60 -68 24 26.0
J1659-4211 1656-421  16 59 40.14 -42 11 45.9
J1701-4025 1657-403  17 01 06.89 -40 25 50.4
J1702-4146 1658-417  17 02 08.40 -41 46 41.0
J1704-4228 1700-423  17 04 08.10 -42 28 01.0
J1704-4219 1700-422  17 04 12.70 -42 19 45.0
J1704-4052 1701-408  17 04 46.70 -40 52 58.0
J1705-4126 1701-413  17 05 18.66 -41 26 07.1
J1706-4049 1702-407  17 06 16.20 -40 49 37.4
J1710-4153 1706-418  17 10 28.90 -41 53 03.0
J1710-4314 1707-431  17 10 50.75 -43 14 39.7
J1711-3909 1707-390  17 11 25.78 -39 09 20.5
J1715-3913 1711-391  17 15 23.27 -39 13 10.8
J1716-4634 1712-465  17 16 10.68 -46 34 31.9
J1717-3833 1714-385  17 17 59.17 -38 33 50.8
J1719-4339 1715-436  17 19 28.01 -43 39 27.7
J1719-3709 1716-371  17 19 56.81 -37 09 34.6
J1720-3454 1717-348  17 20 52.22 -34 54 48.7
J1721-3641 1718-366  17 21 50.50 -36 41 15.5
J1722-3708 1719-371  17 22 29.54 -37 08 55.7
J1723-3555 1719-358  17 23 04.13 -35 55 16.4
J1724-3720 1721-372  17 24 59.60 -37 20 07.7
J1725-3612 1722-361  17 25 25.35 -36 12 27.7
J1727-3538 1724-356  17 27 49.50 -35 38 57.8
J1729-3433 1726-345  17 29 19.90 -34 33 51.0
J1731-3314 1727-331  17 31 15.20 -33 14 02.2
J1731-335A 1727-338  17 31 16.10 -33 52 52.0
J1731-331B 1727-332  17 31 16.20 -33 14 26.8
J1733-3251 1730-328  17 33 31.54 -32 51 54.2
J1744-2857 1741-289  17 44 37.08 -28 57 09.7
J1745-2624 1742-263  17 45 10.82 -26 24 12.7
J1747-2822 1744-28A  17 47 20.47 -28 22 10.2
J1747-2824 1744-283  17 47 20.83 -28 24 51.5
J1800-2404 1757-240  18 00 30.56 -24 04 03.9
J1800-2442 1757-24A  18 00 47.72 -24 42 39.0
J1823-4716 1819-472  18 23 17.76 -47 16 04.7
J1824-6717 1819-673  18 24 34.70 -67 17 33.0
J1825-5817 1821-583  18 25 32.20 -58 17 46.7
J1830-3602 1827-360  18 30 58.89 -36 02 31.2
J1848-5005 1845-501  18 48 57.90 -50 05 04.0
J1856-7339 1850-737  18 56 56.18 -73 39 04.9
J1923-3346 1920-338  19 23 25.40 -33 46 53.0
J1936-6014 1932-603  19 36 26.43 -60 14 06.6
J1937-5838 1933-587  19 37 32.43 -58 38 25.3
J1939-8105 1930-812  19 39 46.30 -81 05 50.0
J1945-3444 1942-348  19 45 34.23 -34 44 26.5
J1953-4141 1950-418  19 53 59.00 -41 41 20.0
J2043-5411 2039-543  20 43 04.25 -54 11 39.4
J2044-5456 2041-551  20 44 58.30 -54 56 24.0
J2045-5105 2042-51A  20 45 52.10 -51 05 33.0
J2106-4557 2102-461  21 06 10.30 -45 57 56.0
J2110-8618 2055-865  21 10 09.87 -86 18 41.0
J2126-5521 2122-555  21 26 15.05 -55 21 12.5
J2129-5413 2126-544  21 29 57.20 -54 13 47.0
J2130-6623 2126-666  21 30 38.49 -66 23 55.6
J2147-8131 2140-817  21 47 20.88 -81 31 57.1
J2154-5150 2150-520  21 54 07.70 -51 50 20.0
J2205-5517 2201-555  22 05 05.70 -55 17 43.0
J2211-4333 2208-438  22 11 05.20 -43 33 19.0
J2227-5233 2223-528  22 27 02.89 -52 33 27.5
J2227-3034 2225-308  22 27 54.47 -30 34 31.8
J2248-7151 2245-721  22 48 48.90 -71 51 27.0
J2255-5245 2252-530  22 55 49.94 -52 45 43.6
J2256-5158 2253-522  22 56 47.56 -51 58 40.3
J2258-8249 2253-830  22 58 40.54 -82 49 56.0
J2322-5445 2319-550  23 22 07.10 -54 45 28.8
J2335-6637 2332-668  23 35 12.44 -66 37 09.4
J2341-5816 2338-585  23 41 18.38 -58 16 09.9
J2348-3840 2345-389  23 48 32.20 -38 40 05.0
J2353-3713 2350-375  23 53 17.30 -37 13 31.0
J2355-5251 2352-531  23 55 18.00 -52 51 33.0


==> lcs2_cover_letter.txt <==
Dear Editor,

     We are submitting revised version of manuscript "The Second LBA 
Calibrator Survey of southern compact extragalactic radio sources --- LCS2".
The manuscript has 4 machine readable tables: datafile1.txt, datafile2.txt,
datafile3.txt, and datafile4.txt in plain ascii format. These files are
placed in the source archive file  compressed with zip utility.

On behalf of authors,
Leonid Petrov
2019.01.15_21:26:46


==> readme1.txt <==
Title:   The Second LBA Calibrator Survey of southern compact 
         extragalactic radio sources - LCS2
Authors: Leonid Petrov, Alet de Witt, Elaine Sadler, Chris Phillips, and Shinji Horiuchi
Table:   The LCS position catalog
========================================================================================

Description:
    The LCS position catalog presents coordinates of 1100
    target sources detected with the Long Baseline Array at 8.4 GHz.

    The catalogue contains the following information: source names;
    source positions; their uncertainties and correlation coefficients 
    between right ascension and declination; the number of observations
    used; the median flux densities in three ranges of projected 
    baseline lengths, 0-10, 10-40, 40-300 millions wavelengths; median 
    uncertainties of flux densities in these three ranges.

File Summary:
----------------------------------------------------------------------------------------
 FileName   Lrecl  Records   Explanations
----------------------------------------------------------------------------------------
ReadMe         88        .   This file
table1.txt    124     1100   LCS position catalog
----------------------------------------------------------------------------------------


========================================================================================
Byte-by-byte Description of file: table1.txt
----------------------------------------------------------------------------------------
   Bytes Format Units  Label    Explanations
----------------------------------------------------------------------------------------
   1-  3 A10    ---    Cat      Catalogue label
   5- 14 A10    ---    IAU      IAU source J2000 name
  17- 24 A8     ---    IVS      IVS source name
  27- 28 I2     h      RAh      Hours of Right Ascension (J2000)
  30- 31 I2     min    RAm      Minutes of Right Ascension (J2000)
  33- 40 F8.5   s      RAs      Seconds of Right Ascension (J2000)
      42 A1     ---    DE-      Sign of the Declination (J2000)
  43- 44 I2     deg    DEd      Degrees of  Declination (J2000)
  46- 47 I2     arcmin DEm      Arcminutes of Declination (J2000)
  49- 55 F7.4   arcsec DEs      Arcseconds of Declination (J2000)
  58- 62 F5.1   mas    eRA      error in right ascension (without cos(delta) factor)
  64- 68 F5.1   mas    eDE      error in declination
  70- 75 F6.3   ---    Corr     Correlation between right ascension and declination
  78- 80 I3     ----   Nobs     Number of used observations
  83- 88 F6.3   Jy     Flux1    Median correlated flux density at baseline projection 
                                lengths in a range [0,  10] millions wavelengths
  90- 95 F6.3   Jy     Flux2    Median correlated flux density at baseline projection 
                                lengths in a range [10, 40] millions wavelengths
  97-102 F6.3   Jy     Flux3    Median correlated flux density at baseline projection 
                                lengths in a range [40, 300] millions wavelengths
 105-110 F6.3   Jy     eFlux1   Median flux density error at baseline projection 
                                lengths in a range [0,  10]  millions wavelengths
 112-117 F6.3   Jy     eFlux2   Median flux density error at baseline projection 
                                lengths in a range [10, 40]  millions wavelengths
 119-124 F6.3   Jy     eFlux3   Median flux density error at baseline projection 
                                lengths in a range [40, 300] millions wavelengths
----------------------------------------------------------------------------------------
Note (1): -1.0 indicates a Null value,
          < indicates the upper limit based on the detection limit for that source;


==> readme2.txt <==
Title:   The Second LBA Calibrator Survey of southern compact 
         extragalactic radio sources - LCS2
Authors: Leonid Petrov, Alet de Witt, Elaine Sadler, Chris Phillips, and Shinji Horiuchi
Table:   The table of source parameters derived from images
================================================================================

Description:
    This table contains the estimates of the total flux density, the full width
    half maximum (FWHM) of the Gaussian fit and its uncertainty derived from
    images of 117 sources observed in the LCS experiment v271e.


File Summary:
--------------------------------------------------------------------------------
 FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe         89        .   This file
table4.txt     36      117   The table of the total flux density, the full width
                             half maximum (FWHM) of the Gaussian fit
--------------------------------------------------------------------------------


================================================================================
Byte-by-byte Description of file: table4.txt
--------------------------------------------------------------------------------
  Bytes  Format   Units    Label   Explanations
--------------------------------------------------------------------------------
   1- 3  A10      ---      Cat     Catalogue label
   5-14  A10      ---      IAU     IAU source J2000 name
  16-23  A8       ---      IVS     IVS source name
  26-30  F5.3     Jy       Flux    The correlated flux density 
  33-37  F5.2     mas      FWHM    The full width half maximum (FWHM) of the Gaussian fit
  40-44  F5.2     mas      eFWHM   Error of the FWHM of the Gaussian fit
--------------------------------------------------------------------------------
Note: -1.00 in the last column means missing information.
--------------------------------------------------------------------------------


==> readme3.txt <==
Title:   The Second LBA Calibrator Survey of southern compact 
         extragalactic radio sources - LCS2
Authors: Leonid Petrov, Alet de Witt
Table:   The table of flux densities of individual observations
================================================================================

Description:
    The list of target sources that were observed and not detected
    with the Long Baseline Array at 8.3 GHz.

File Summary:
--------------------------------------------------------------------------------
 FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe         88        .   This file
table2.txt     44      405   List of non-detected sources
--------------------------------------------------------------------------------


================================================================================
Byte-by-byte Description of file: table2.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label    Explanations
--------------------------------------------------------------------------------
   5- 14 A10    ---    IAU      IAU source J2000 name
  12- 19 A8     ---    IVS      IAU source B1950 name
  22- 23 I2     h      RAh      Hours of Right Ascension (J2000)
  25- 26 I2     min    RAm      Minutes of Right Ascension (J2000)
  28- 32 F5.2   s      RAs      Seconds of Right Ascension (J2000)
      34 A1     ---    DE-      Sign of the Declination (J2000)
  38- 39 I2     deg    DEd      Degrees of  Declination (J2000)
  46- 47 I2     arcmin DEm      Arcminutes of Declination (J2000)
  41- 44 F4.1   arcsec DEs      Arcseconds of Declination (J2000)


==> readme4.txt <==
Title:   The Second LBA Calibrator Survey of southern compact 
         extragalactic radio sources - LCS2
Authors: Leonid Petrov, Alet de Witt, Elaine Sadler, Chris Phillips, and Shinji Horiuchi
Table:   The table of flux densities of individual observations
================================================================================

Description:
    This table contains estimates of the correlated flux densities at 8.4 GHz 
    at individual observations of 1468 sources detected with the Long Baseline 
    Array in the LCS observing campaign, including 1100 target sources and 369 
    calibrators. 

    The catalogue contains the following information: source names, date of 
    observations, baseline name, u- v- projections of the baseline vector, the 
    correlated flux density and their formal uncertainty, the signal to noise 
    ratio, the instants system equivalent flux density for this observation, 
    and the observing session code.


File Summary:
--------------------------------------------------------------------------------
 FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe        115        .   This file
table4.txt    128    49915   The table of individual correlated flux density measurements
--------------------------------------------------------------------------------


================================================================================
Byte-by-byte Description of file: table4.txt
--------------------------------------------------------------------------------
   Bytes  Format   Units    Label   Explanations
--------------------------------------------------------------------------------
   1-  3  A10      ---      Cat     Catalogue label: LCS for a target source, RFC for a calibrator
   5- 14  A10      ---      IAU     IAU source J2000 name
  16- 23  A8       ---      IVS     IVS source name
  26- 29  I4       year     year    Year  of the observation date
  31- 32  I2       month    month   Month of the observation date
  34- 35  I2       day      day     Day   of the observation date
  38- 45  A8       ---      sta1    Name of the 1st, reference station of the baseline
  47- 54  A8       ---      sta2    Name of the 2nd, remote station of the baseline
  57- 66  1PD10.3  ---      u-coor  U- projection of the baseline vector 
  68- 77  1PD10.3  ---      v-coor  V- projection of the baseline vector 
  80- 87  F8.4     Mlambda  uvlen   The length of the baseline vector project to the plane tangential to the source
  90- 96  F7.4     Jy       Flux    The correlated flux density 
  99-103  F6.4     Jy       Eflux   The correlated flux density uncertainty
 106-112  F7.2     --       SNR     The signal to noise ratio of a given observation
 115-121  F7.1     Jy       SEFD    The a posteriori system equivalent flux density after gain adjustment
 124-128  A5       --       Sess    Observing session code
--------------------------------------------------------------------------------
Note (1): U- projection of the baseline vector is determined as a project of 
          to the plane tangential to the source along axis X (1,0,0) of the 
          non-rotating celestial coordinate system. 
          V- projection of the baseline vector is determined as a project of 
          to the plane tangential to the source along axis Y (0,1,0) of the 
          non-rotating celestial coordinate system. 
Note (2): The signal to noise ratio is defined as the ratio of fringe amplitude
          to the mean amplitude of the randomly selected constituents of the 
          visibility Fourier transform that have no signal.
--------------------------------------------------------------------------------

